DomainLab: A modular Python package for domain generalization in deep learning

Poor generalization performance caused by distribution shifts in unseen domains often hinders the trustworthy deployment of deep neural networks. Many domain generalization techniques address this problem by adding a domain invariant regularization loss terms during training. However, there is a lack of modular software that allows users to combine the advantages of different methods with minimal effort for reproducibility. DomainLab is a modular Python package for training user specified neural networks with composable regularization loss terms. Its decoupled design allows the separation of neural networks from regularization loss construction. Hierarchical combinations of neural networks, different domain generalization methods, and associated hyperparameters, can all be specified together with other experimental setup in a single configuration file. Hierarchical combinations of neural networks, different domain generalization methods, and associated hyperparameters, can all be specified together with other experimental setup in a single configuration file. In addition, DomainLab offers powerful benchmarking functionality to evaluate the generalization performance of neural networks in out-of-distribution data. The package supports running the specified benchmark on an HPC cluster or on a standalone machine. The package is well tested with over 95 percent coverage and well documented. From the user perspective, it is closed to modification but open to extension. The package is under the MIT license, and its source code, tutorial and documentation can be found at https://github.com/marrlab/DomainLab.

==> figures/hyperparameters/hyperparameters_models_only_3ee1ca3b.csv <==
,method,model,params
0,erm,erm,{}
1,diva,diva,"{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}"
2,diva,diva,"{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}"
3,diva,diva,"{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}"
4,diva,diva,"{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}"
5,diva,diva,"{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}"
6,diva,diva,"{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}"
7,diva,diva,"{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}"
8,diva,diva,"{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}"
9,hduva,hduva,"{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}"
10,hduva,hduva,"{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}"
11,hduva,hduva,"{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}"
12,hduva,hduva,"{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}"
13,hduva,hduva,"{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}"
14,hduva,hduva,"{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}"
15,hduva,hduva,"{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}"
16,hduva,hduva,"{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}"
17,dann,dann,{'gamma_reg': 0.46}
18,dann,dann,{'gamma_reg': 0.03}
19,dann,dann,{'gamma_reg': 0.56}
20,dann,dann,{'gamma_reg': 21.400000000000002}
21,dann,dann,{'gamma_reg': 1.3}
22,dann,dann,{'gamma_reg': 0.030000000000000002}
23,dann,dann,{'gamma_reg': 2.9499999999999997}
24,dann,dann,{'gamma_reg': 3.83}


==> figures/hyperparameters/hyperparameters_trainers_only_c6e92a92.csv <==
,method,model,params
0,erm,erm,{}
1,matchdg,erm,"{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}"
2,matchdg,erm,"{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}"
3,matchdg,erm,"{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}"
4,matchdg,erm,"{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}"
5,matchdg,erm,"{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}"
6,matchdg,erm,"{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}"
7,matchdg,erm,"{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}"
8,matchdg,erm,"{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}"
9,dial,erm,"{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}"
10,dial,erm,"{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}"
11,dial,erm,"{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}"
12,dial,erm,"{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}"
13,dial,erm,"{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}"
14,dial,erm,"{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}"
15,dial,erm,"{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}"
16,dial,erm,"{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}"
17,mldg,erm,{'gamma_reg': 3.83}
18,mldg,erm,{'gamma_reg': 0.5}
19,mldg,erm,{'gamma_reg': 0.34}
20,mldg,erm,{'gamma_reg': 2.5799999999999996}
21,mldg,erm,{'gamma_reg': 1.51}
22,mldg,erm,{'gamma_reg': 1.3}
23,mldg,erm,{'gamma_reg': 7.26}
24,mldg,erm,{'gamma_reg': 1.87}


==> figures/results_data/results_jmlr_domainlab_benchmark_models_only_commit_3ee1ca3b.csv <==
param_index, method, mname, commit, algo, epos, te_d, seed, params, acc, precision, recall, specificity, f1, auroc, acc_oracle, acc_val
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_22_00_35_seed_0_16025724, commit_b3ee1ca3b, erm, 9, sketch, 0, "{}", 0.71443117, 0.7940287, 0.7745267, 0.95076114, 0.72279716, 0.9577647, 0.7673708, 0.9981854
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_22_30_56_seed_1_16025724, commit_b3ee1ca3b, erm, 13, sketch, 1, "{}", 0.78187835, 0.8130657, 0.8294407, 0.9619799, 0.8048898, 0.96697664, 0.81700176, 0.9988453
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_23_13_37_seed_2_16025724, commit_b3ee1ca3b, erm, 10, sketch, 2, "{}", 0.82387376, 0.8595313, 0.8624196, 0.9689703, 0.8451228, 0.97882056, 0.82387376, 0.99769056
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_23_48_18_seed_3_16025724, commit_b3ee1ca3b, erm, 13, sketch, 3, "{}", 0.81114787, 0.8228476, 0.85447526, 0.9677416, 0.8141068, 0.9770518, 0.8187834, 0.99851537
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_24_00_31_30_seed_4_16025724, commit_b3ee1ca3b, erm, 11, sketch, 4, "{}", 0.79104096, 0.8402611, 0.80857456, 0.96306914, 0.8095546, 0.9716045, 0.79740393, 0.9983504
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_24_01_08_20_seed_5_16025724, commit_b3ee1ca3b, erm, 12, sketch, 5, "{}", 0.83252734, 0.85167825, 0.8521335, 0.9707086, 0.84631354, 0.9781641, 0.83252734, 0.9986803
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024750, commit_b3ee1ca3b, diva, 20, sketch, 0, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.8185289, 0.84418494, 0.85236233, 0.9684153, 0.8305988, 0.9783593, 0.8185289, 0.99851537
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_52_44_seed_1_16024750, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.79460424, 0.82771194, 0.82991886, 0.9640039, 0.81652236, 0.9670733, 0.79460424, 0.99505115
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_38_10_seed_2_16024750, commit_b3ee1ca3b, diva, 9, sketch, 2, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7828964, 0.83433807, 0.8256768, 0.96222854, 0.79792976, 0.9696326, 0.8414355, 0.9934015
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_19_55_seed_3_16024750, commit_b3ee1ca3b, diva, 9, sketch, 3, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.77067953, 0.81077194, 0.807271, 0.9604721, 0.77591676, 0.964154, 0.8142021, 0.99455625
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_03_27_seed_4_16024750, commit_b3ee1ca3b, diva, 10, sketch, 4, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7895139, 0.80541074, 0.8309028, 0.9647031, 0.79170036, 0.9686201, 0.79205906, 0.99323654
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_49_08_seed_5_16024750, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7671163, 0.80790985, 0.80413234, 0.9596783, 0.7751001, 0.9626681, 0.83278185, 0.9983504
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_25_26_seed_0_16024753, commit_b3ee1ca3b, diva, 14, sketch, 0, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7923136, 0.8227312, 0.8383001, 0.9637428, 0.80838656, 0.96905047, 0.806312, 0.99769056
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_25_28_seed_1_16024753, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7347926, 0.8080434, 0.7734758, 0.95345694, 0.7557821, 0.95137405, 0.7996946, 0.99455625
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_09_15_seed_2_16024753, commit_b3ee1ca3b, diva, 13, sketch, 2, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7635531, 0.82492214, 0.8094554, 0.95823574, 0.80005217, 0.9668284, 0.79205906, 0.99637085
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_06_20_seed_3_16024753, commit_b3ee1ca3b, diva, 14, sketch, 3, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.77755153, 0.839327, 0.8201929, 0.9605955, 0.8156508, 0.96483016, 0.80682105, 0.9975256
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_07_53_seed_4_16024753, commit_b3ee1ca3b, diva, 10, sketch, 4, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.78442353, 0.8045821, 0.8278325, 0.96261895, 0.8024957, 0.96342087, 0.8142021, 0.99505115
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_52_44_seed_5_16024753, commit_b3ee1ca3b, diva, 16, sketch, 5, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.78213286, 0.8425453, 0.83003044, 0.9616457, 0.80776525, 0.97335017, 0.8192924, 0.9981854
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_41_28_seed_0_16024758, commit_b3ee1ca3b, diva, 11, sketch, 0, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8083482, 0.83742917, 0.8294034, 0.96635175, 0.82303655, 0.96716034, 0.8083482, 0.99241173
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_20_29_33_seed_1_16024758, commit_b3ee1ca3b, diva, 13, sketch, 1, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8228557, 0.8292119, 0.8603647, 0.96956813, 0.82982945, 0.97169334, 0.8246373, 0.99670076
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_25_23_seed_2_16024758, commit_b3ee1ca3b, diva, 13, sketch, 2, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.74293715, 0.81086624, 0.7387436, 0.9547173, 0.74660486, 0.9458711, 0.78824127, 0.99620587
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_21_13_seed_3_16024758, commit_b3ee1ca3b, diva, 17, sketch, 3, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.7090863, 0.7821995, 0.745897, 0.9494388, 0.72701615, 0.935783, 0.8116569, 0.9983504
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_33_36_seed_4_16024758, commit_b3ee1ca3b, diva, 14, sketch, 4, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8055485, 0.82526404, 0.830999, 0.9662652, 0.8065492, 0.9713717, 0.82794607, 0.9965358
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_33_28_seed_5_16024758, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.7862051, 0.8275443, 0.8214649, 0.9625261, 0.8075701, 0.96530294, 0.8002036, 0.9973606
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_04_17_seed_0_16024761, commit_b3ee1ca3b, diva, 14, sketch, 0, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.80376685, 0.8592539, 0.83600044, 0.9653138, 0.8271737, 0.97291404, 0.8154747, 0.9973606
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_05_54_seed_1_16024761, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.8246373, 0.8339708, 0.8395176, 0.96972644, 0.8238032, 0.9756443, 0.8246373, 0.99439126
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_50_00_seed_2_16024761, commit_b3ee1ca3b, diva, 12, sketch, 2, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.7925681, 0.8240421, 0.8347864, 0.9637238, 0.81265485, 0.96720326, 0.798931, 0.99554604
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_42_52_seed_3_16024761, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.8055485, 0.85259664, 0.82652915, 0.96561754, 0.82625747, 0.97213435, 0.83685416, 0.99802047
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_52_11_seed_4_16024761, commit_b3ee1ca3b, diva, 17, sketch, 4, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.75515395, 0.8201174, 0.795392, 0.95689726, 0.78007495, 0.95804995, 0.80071265, 0.9978555
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_02_05_44_seed_5_16024761, commit_b3ee1ca3b, diva, 14, sketch, 5, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.7597353, 0.8214726, 0.8104509, 0.9576578, 0.7854893, 0.96891844, 0.79791296, 0.9970307
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_02_48_seed_0_16026640, commit_b3ee1ca3b, diva, 16, sketch, 0, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.76889795, 0.82053035, 0.7876996, 0.9591791, 0.7939152, 0.9582225, 0.7839145, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_10_53_seed_1_16026640, commit_b3ee1ca3b, diva, 16, sketch, 1, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.75311786, 0.82851374, 0.80159056, 0.95654196, 0.7786443, 0.9635674, 0.80045813, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_19_02_seed_2_16026640, commit_b3ee1ca3b, diva, 11, sketch, 2, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.8055485, 0.83879, 0.84313345, 0.9658086, 0.83056056, 0.9693976, 0.8055485, 0.99538106
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_01_07_43_seed_3_16026640, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.7930771, 0.84500337, 0.8318615, 0.96348834, 0.8159985, 0.9702007, 0.8093662, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_02_15_57_seed_4_16026640, commit_b3ee1ca3b, diva, 13, sketch, 4, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.8083482, 0.8427881, 0.8326081, 0.96633506, 0.82340884, 0.97211874, 0.8083482, 0.9970307
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_03_11_52_seed_5_16026640, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.77195215, 0.86204624, 0.8098621, 0.9593539, 0.80740654, 0.9650814, 0.8187834, 0.99604094
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_13_24_40_seed_0_16024744, commit_b3ee1ca3b, diva, 13, sketch, 0, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.77195215, 0.8094065, 0.81603485, 0.96035695, 0.79119146, 0.95817405, 0.82998216, 0.99637085
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_14_11_07_seed_1_16024744, commit_b3ee1ca3b, diva, 15, sketch, 1, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7956223, 0.8254924, 0.8415134, 0.9643919, 0.8160832, 0.9688161, 0.8187834, 0.9973606
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_03_36_seed_2_16024744, commit_b3ee1ca3b, diva, 9, sketch, 2, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7831509, 0.8317883, 0.8110991, 0.9617214, 0.8036251, 0.96624804, 0.79791296, 0.9907621
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_35_54_seed_3_16024744, commit_b3ee1ca3b, diva, 17, sketch, 3, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.8159837, 0.84732187, 0.8539946, 0.967725, 0.83752775, 0.9747985, 0.8159837, 0.9981854
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_35_13_seed_4_16024744, commit_b3ee1ca3b, diva, 14, sketch, 4, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7892594, 0.8487668, 0.8315066, 0.962519, 0.82803166, 0.9647546, 0.805803, 0.9973606
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_24_13_seed_5_16024744, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.77831507, 0.8368139, 0.80153763, 0.96069676, 0.80037165, 0.96716964, 0.7811148, 0.99637085
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_13_35_31_seed_0_16024747, commit_b3ee1ca3b, diva, 12, sketch, 0, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.77195215, 0.79940593, 0.7927495, 0.9609487, 0.76791537, 0.9629724, 0.81343853, 0.99587595
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_14_26_45_seed_1_16024747, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.7940952, 0.82838744, 0.83057857, 0.9638442, 0.8144243, 0.9698758, 0.7940952, 0.99488616
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_09_49_seed_2_16024747, commit_b3ee1ca3b, diva, 17, sketch, 2, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.74013746, 0.7998261, 0.767682, 0.95416856, 0.7746148, 0.95245177, 0.7930771, 0.99802047
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_21_51_seed_3_16024747, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.82947314, 0.8356669, 0.86270416, 0.970325, 0.84197307, 0.9757935, 0.83354545, 0.9981854
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_29_36_seed_4_16024747, commit_b3ee1ca3b, diva, 15, sketch, 4, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.78365993, 0.81378376, 0.8214966, 0.96227205, 0.8010044, 0.9646834, 0.8014762, 0.99802047
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_33_48_seed_5_16024747, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.8042759, 0.8287426, 0.7704018, 0.9657294, 0.78098613, 0.97020996, 0.8289641, 0.9970307
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024751, commit_b3ee1ca3b, diva, 17, sketch, 0, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8162382, 0.8388227, 0.84033865, 0.967677, 0.8333228, 0.9694799, 0.8355816, 0.9975256
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_38_18_seed_1_16024751, commit_b3ee1ca3b, diva, 12, sketch, 1, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.7638076, 0.8295489, 0.7981813, 0.95817137, 0.7903449, 0.9585305, 0.7986765, 0.99719566
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_30_56_seed_2_16024751, commit_b3ee1ca3b, diva, 12, sketch, 2, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.6917791, 0.78573257, 0.72676086, 0.94558275, 0.71948975, 0.9458662, 0.76889795, 0.99604094
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_23_31_seed_3_16024751, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8121659, 0.848197, 0.8537735, 0.9669571, 0.8348511, 0.9747454, 0.8121659, 0.9975256
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_33_05_seed_4_16024751, commit_b3ee1ca3b, diva, 21, sketch, 4, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8055485, 0.8389145, 0.8492189, 0.9660619, 0.818514, 0.97758895, 0.8261644, 0.9983504
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_02_43_seed_5_16024751, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.776279, 0.80675423, 0.8013875, 0.9612795, 0.7772442, 0.9632672, 0.80376685, 0.9965358
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_53_54_seed_0_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 0, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.8088572, 0.8491051, 0.8491289, 0.9664318, 0.8286017, 0.97521746, 0.81776536, 0.99802047
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_01_09_seed_1_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 1, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7599898, 0.8037702, 0.8128246, 0.9587391, 0.77384627, 0.9582466, 0.81649274, 0.99719566
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_07_36_seed_2_16024755, commit_b3ee1ca3b, hduva, 9, sketch, 2, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7895139, 0.86503744, 0.8223085, 0.962532, 0.8209601, 0.9728019, 0.83405447, 0.99373144
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_51_02_seed_3_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 3, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.8185289, 0.8389629, 0.8599417, 0.9683686, 0.83277076, 0.97664744, 0.82972765, 0.99686575
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_57_21_seed_4_16024755, commit_b3ee1ca3b, hduva, 9, sketch, 4, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7533724, 0.8071529, 0.7979142, 0.9568216, 0.7742218, 0.9601734, 0.77755153, 0.99406135
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_40_50_seed_5_16024755, commit_b3ee1ca3b, hduva, 13, sketch, 5, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7579537, 0.82497734, 0.8042964, 0.9574827, 0.7761606, 0.9589906, 0.78493255, 0.9952161
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_46_36_seed_0_16024759, commit_b3ee1ca3b, hduva, 11, sketch, 0, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.80402136, 0.82243276, 0.8389009, 0.96599925, 0.8158603, 0.96947634, 0.8101298, 0.99488616
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_38_07_seed_1_16024759, commit_b3ee1ca3b, hduva, 18, sketch, 1, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.83685416, 0.85888225, 0.8640623, 0.9712956, 0.85724723, 0.976856, 0.84270805, 0.9981854
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_00_29_seed_2_16024759, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.70984983, 0.81996834, 0.7521597, 0.9485499, 0.7458495, 0.95176, 0.7610079, 0.9981854
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_13_56_seed_3_16024759, commit_b3ee1ca3b, hduva, 10, sketch, 3, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.82056504, 0.8628956, 0.8224456, 0.9683703, 0.82385194, 0.9774867, 0.85823363, 0.99604094
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_02_05_seed_4_16024759, commit_b3ee1ca3b, hduva, 10, sketch, 4, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.7999491, 0.8486854, 0.8022115, 0.96457064, 0.81297356, 0.96683913, 0.80351233, 0.99488616
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_49_26_seed_5_16024759, commit_b3ee1ca3b, hduva, 14, sketch, 5, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.73581064, 0.76811385, 0.78693783, 0.9546409, 0.7541803, 0.95589143, 0.7925681, 0.9965358
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_21_16_45_seed_0_16024763, commit_b3ee1ca3b, hduva, 13, sketch, 0, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.8360906, 0.85947746, 0.8472438, 0.9713079, 0.8395487, 0.9774059, 0.8360906, 0.99571097
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_17_39_seed_1_16024763, commit_b3ee1ca3b, hduva, 12, sketch, 1, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.7437007, 0.815734, 0.79228127, 0.9546533, 0.7805773, 0.9552982, 0.80198526, 0.99637085
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_13_55_seed_2_16024763, commit_b3ee1ca3b, hduva, 12, sketch, 2, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.7925681, 0.83036983, 0.8198591, 0.9634212, 0.81447154, 0.96575797, 0.8088572, 0.99670076
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_10_07_seed_3_16024763, commit_b3ee1ca3b, hduva, 14, sketch, 3, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.80096716, 0.8407683, 0.83554864, 0.9651266, 0.821665, 0.9663018, 0.8251464, 0.9978555
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_01_15_17_seed_4_16024763, commit_b3ee1ca3b, hduva, 16, sketch, 4, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.798931, 0.8538132, 0.8413292, 0.9643805, 0.8311324, 0.9728578, 0.8256554, 0.9983504
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_02_29_26_seed_5_16024763, commit_b3ee1ca3b, hduva, 16, sketch, 5, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.8246373, 0.8401987, 0.8378541, 0.96941555, 0.82614976, 0.97489727, 0.8391448, 0.9988453
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_34_52_seed_0_16027049, commit_b3ee1ca3b, hduva, 12, sketch, 0, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.78162384, 0.82397103, 0.8042433, 0.9617225, 0.8000897, 0.9657542, 0.81063884, 0.99587595
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_30_21_seed_1_16027049, commit_b3ee1ca3b, hduva, 18, sketch, 1, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.80478495, 0.8430432, 0.83742154, 0.9657999, 0.82561296, 0.9710495, 0.82998216, 0.9981854
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_52_22_seed_2_16027049, commit_b3ee1ca3b, hduva, 17, sketch, 2, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.76558924, 0.8170322, 0.8120358, 0.95902884, 0.7809752, 0.97133005, 0.81954694, 0.99769056
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_02_09_50_seed_3_16027049, commit_b3ee1ca3b, hduva, 18, sketch, 3, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.75184524, 0.80278385, 0.8044259, 0.9570502, 0.760897, 0.96414256, 0.7839145, 0.9978555
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_03_31_16_seed_4_16027049, commit_b3ee1ca3b, hduva, 13, sketch, 4, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.7353016, 0.81139207, 0.7786367, 0.9534276, 0.75945216, 0.95065665, 0.76889795, 0.99670076
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_04_31_32_seed_5_16027049, commit_b3ee1ca3b, hduva, 15, sketch, 5, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.74624586, 0.8116144, 0.79529357, 0.95546436, 0.7714281, 0.95479494, 0.80758464, 0.9970307
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_14_24_seed_0_16027164, commit_b3ee1ca3b, hduva, 15, sketch, 0, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.84296256, 0.85363185, 0.8710297, 0.9724972, 0.85739744, 0.98053175, 0.84296256, 0.99719566
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_41_07_seed_1_16027164, commit_b3ee1ca3b, hduva, 12, sketch, 1, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.7999491, 0.8418414, 0.8049716, 0.9647083, 0.81251675, 0.9681519, 0.82031053, 0.99637085
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_01_50_58_seed_2_16027164, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.7737338, 0.838063, 0.78628767, 0.96002895, 0.78679633, 0.96735007, 0.7963858, 0.99802047
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_03_25_46_seed_3_16027164, commit_b3ee1ca3b, hduva, 17, sketch, 3, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8042759, 0.81738806, 0.8481816, 0.9659964, 0.82271624, 0.9660299, 0.8378722, 0.9988453
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_05_08_19_seed_4_16027164, commit_b3ee1ca3b, hduva, 10, sketch, 4, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8192924, 0.84042734, 0.83089125, 0.9683101, 0.82754636, 0.9738976, 0.8192924, 0.99488616
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_06_09_22_seed_5_16027164, commit_b3ee1ca3b, hduva, 18, sketch, 5, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8101298, 0.8394004, 0.8490304, 0.96697515, 0.8242647, 0.97526217, 0.8276915, 0.99802047
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_13_28_22_seed_0_16024746, commit_b3ee1ca3b, hduva, 13, sketch, 0, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7953678, 0.8286916, 0.8273357, 0.96433115, 0.80493176, 0.9720765, 0.82998216, 0.99719566
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_14_28_39_seed_1_16024746, commit_b3ee1ca3b, hduva, 9, sketch, 1, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7444642, 0.79683435, 0.79551715, 0.9556328, 0.7545849, 0.9632004, 0.7859506, 0.99356645
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_11_02_seed_2_16024746, commit_b3ee1ca3b, hduva, 14, sketch, 2, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.8096208, 0.8530923, 0.85004437, 0.96644497, 0.83392453, 0.970892, 0.83278185, 0.9970307
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_15_43_seed_3_16024746, commit_b3ee1ca3b, hduva, 12, sketch, 3, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.834818, 0.8691151, 0.8239641, 0.9707824, 0.83705986, 0.97541, 0.834818, 0.9965358
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_11_31_seed_4_16024746, commit_b3ee1ca3b, hduva, 15, sketch, 4, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7925681, 0.8375949, 0.82744694, 0.96341133, 0.8152499, 0.972177, 0.7925681, 0.9970307
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_20_57_seed_5_16024746, commit_b3ee1ca3b, hduva, 10, sketch, 5, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7640621, 0.8007202, 0.79884726, 0.9592259, 0.7711973, 0.96116877, 0.7968949, 0.99472123
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_13_42_42_seed_0_16024749, commit_b3ee1ca3b, hduva, 11, sketch, 0, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.78365993, 0.8166496, 0.82525015, 0.962201, 0.8019366, 0.9636274, 0.79053193, 0.9922468
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_14_32_43_seed_1_16024749, commit_b3ee1ca3b, hduva, 13, sketch, 1, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.7856961, 0.8424032, 0.82455134, 0.96214294, 0.81131315, 0.9647727, 0.7991855, 0.99538106
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_31_16_seed_2_16024749, commit_b3ee1ca3b, hduva, 14, sketch, 2, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.8256554, 0.8568151, 0.8391192, 0.96924126, 0.84206104, 0.9696002, 0.83329093, 0.99637085
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_35_36_seed_3_16024749, commit_b3ee1ca3b, hduva, 15, sketch, 3, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.80682105, 0.8285475, 0.84422886, 0.966064, 0.8288692, 0.9735895, 0.8192924, 0.99686575
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_44_13_seed_4_16024749, commit_b3ee1ca3b, hduva, 13, sketch, 4, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.7811148, 0.8052782, 0.82968175, 0.961859, 0.7953919, 0.9641787, 0.8093662, 0.99505115
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_44_04_seed_5_16024749, commit_b3ee1ca3b, hduva, 12, sketch, 5, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.76202595, 0.8041822, 0.79938024, 0.9583194, 0.7805681, 0.9586368, 0.7671163, 0.99505115
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_33_50_seed_0_16024754, commit_b3ee1ca3b, hduva, 14, sketch, 0, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7770425, 0.8152, 0.80989665, 0.96116006, 0.7870748, 0.96274954, 0.7996946, 0.9978555
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_39_17_seed_1_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 1, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.8017307, 0.80518794, 0.8453148, 0.96555763, 0.8104323, 0.97089505, 0.8142021, 0.9975256
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_53_54_seed_2_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.8055485, 0.8338236, 0.8114544, 0.96609527, 0.8056227, 0.9735578, 0.8055485, 0.9973606
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_08_01_seed_3_16024754, commit_b3ee1ca3b, hduva, 12, sketch, 3, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7869687, 0.82582724, 0.81516707, 0.9628162, 0.79945683, 0.9709641, 0.81394756, 0.9965358
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_03_51_seed_4_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 4, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7465004, 0.806911, 0.79764295, 0.9559985, 0.76384366, 0.9614332, 0.82972765, 0.9981854
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_21_16_45_seed_5_16024754, commit_b3ee1ca3b, hduva, 17, sketch, 5, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.77220666, 0.83474797, 0.8032352, 0.9599383, 0.7938092, 0.9658779, 0.79791296, 0.9983504
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_09_48_seed_0_16024757, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 0.46}", 0.53219646, 0.58054817, 0.59210795, 0.92102516, 0.51868886, 0.8752142, 0.53219646, 0.8614319
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_29_25_seed_1_16024757, commit_b3ee1ca3b, dann, 6, sketch, 1, "{'gamma_reg': 0.46}", 0.47696614, 0.7385664, 0.5283082, 0.9118836, 0.4859704, 0.85422313, 0.51285315, 0.8211811
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_52_11_seed_2_16024757, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 0.46}", 0.4805294, 0.54294425, 0.38152093, 0.90780985, 0.35437962, 0.862008, 0.4805294, 0.5930386
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_11_25_seed_3_16024757, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 0.46}", 0.38763043, 0.74996114, 0.4786849, 0.9069147, 0.45976892, 0.85488707, 0.4418427, 0.88617617
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_30_42_seed_4_16024757, commit_b3ee1ca3b, dann, 7, sketch, 4, "{'gamma_reg': 0.46}", 0.5339781, 0.6276603, 0.5828819, 0.9223038, 0.4899491, 0.8777402, 0.6905065, 0.9307159
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_56_59_seed_5_16024757, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 0.46}", 0.40748283, 0.25929672, 0.47369042, 0.8981868, 0.32707512, 0.8753823, 0.46347672, 0.7264929
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_05_15_seed_0_16024762, commit_b3ee1ca3b, dann, 17, sketch, 0, "{'gamma_reg': 0.03}", 0.70145077, 0.74457824, 0.73392946, 0.94820285, 0.7106812, 0.9369028, 0.78086025, 0.99422634
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_21_35_seed_1_16024762, commit_b3ee1ca3b, dann, 13, sketch, 1, "{'gamma_reg': 0.03}", 0.62331384, 0.70650554, 0.71260643, 0.9346708, 0.65358853, 0.94280386, 0.62331384, 0.8785879
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_21_34_seed_2_16024762, commit_b3ee1ca3b, dann, 24, sketch, 2, "{'gamma_reg': 0.03}", 0.74039197, 0.8026385, 0.7628846, 0.9542374, 0.7590819, 0.95464236, 0.7683889, 0.99455625
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_01_07_49_seed_3_16024762, commit_b3ee1ca3b, dann, 18, sketch, 3, "{'gamma_reg': 0.03}", 0.7533724, 0.7845059, 0.8027297, 0.95887923, 0.75913167, 0.94736606, 0.76762533, 0.99323654
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_02_28_49_seed_4_16024762, commit_b3ee1ca3b, dann, 15, sketch, 4, "{'gamma_reg': 0.03}", 0.76864344, 0.82173157, 0.80990624, 0.9598532, 0.7784317, 0.96451795, 0.8096208, 0.99290663
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_03_38_10_seed_5_16024762, commit_b3ee1ca3b, dann, 11, sketch, 5, "{'gamma_reg': 0.03}", 0.6151692, 0.7299912, 0.61486113, 0.9322932, 0.5983149, 0.92859465, 0.68338, 0.88766086
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_43_56_seed_0_16025614, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 0.56}", 0.4774752, 0.5405022, 0.5213009, 0.9114932, 0.4617066, 0.8330773, 0.4774752, 0.8104586
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_03_57_seed_1_16025614, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 0.56}", 0.49427336, 0.7107535, 0.48402792, 0.91528034, 0.4566947, 0.8618505, 0.49961823, 0.7893435
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_23_46_seed_2_16025614, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 0.56}", 0.45049632, 0.5577714, 0.36054027, 0.90227497, 0.34752566, 0.85838526, 0.45049632, 0.5638403
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_43_54_seed_3_16025614, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 0.56}", 0.41944516, 0.71213746, 0.4692499, 0.91038835, 0.4752947, 0.835885, 0.41944516, 0.83635765
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_04_13_seed_4_16025614, commit_b3ee1ca3b, dann, 6, sketch, 4, "{'gamma_reg': 0.56}", 0.4517689, 0.62484026, 0.53290707, 0.9108144, 0.4276008, 0.868919, 0.6569102, 0.91273504
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_28_05_seed_5_16025614, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 0.56}", 0.3771952, 0.25081342, 0.47061253, 0.8957746, 0.29634923, 0.8504536, 0.40544668, 0.7212141
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_27_31_seed_0_16024745, commit_b3ee1ca3b, dann, 10, sketch, 0, "{'gamma_reg': 21.400000000000002}", 0.1883431, 0.026926717, 0.14285715, 0.85716593, 0.045312595, 0.44466454, 0.1883431, 0.18591224
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_05_00_seed_1_16024745, commit_b3ee1ca3b, dann, 7, sketch, 1, "{'gamma_reg': 21.400000000000002}", 0.040722832, 0.005817548, 0.14285715, 0.8571429, 0.011179822, 0.47472575, 0.040722832, 0.2121412
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_31_44_seed_2_16024745, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 21.400000000000002}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.56205285, 0.19648765, 0.15357968
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_51_33_seed_3_16024745, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 21.400000000000002}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.51951313, 0.15474676, 0.18772683
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_11_19_seed_4_16024745, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 21.400000000000002}", 0.29193178, 0.08342015, 0.20921288, 0.87361985, 0.11921351, 0.5239539, 0.29193178, 0.22500825
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_31_08_seed_5_16024745, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 21.400000000000002}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.49482852, 0.020361416, 0.14236225
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_35_57_seed_0_16024748, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 1.3}", 0.10409773, 0.16593899, 0.20650686, 0.8656574, 0.0827665, 0.7297876, 0.19190633, 0.4891125
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_55_25_seed_1_16024748, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 1.3}", 0.22092135, 0.43092752, 0.23268948, 0.8723223, 0.16762874, 0.6682775, 0.22092135, 0.5813263
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_14_55_seed_2_16024748, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 1.3}", 0.309239, 0.28756887, 0.24436653, 0.8774016, 0.17435, 0.83223814, 0.309239, 0.39376444
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_34_40_seed_3_16024748, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 1.3}", 0.15474676, 0.022117939, 0.14285715, 0.8571532, 0.038305245, 0.64824563, 0.15500127, 0.4048169
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_54_15_seed_4_16024748, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 1.3}", 0.3540341, 0.4966027, 0.33439973, 0.887298, 0.29969656, 0.8186436, 0.3540341, 0.77499175
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_13_45_seed_5_16024748, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 1.3}", 0.14609316, 0.24724978, 0.23662297, 0.86036426, 0.09878443, 0.7933609, 0.2865869, 0.5016496
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024752, commit_b3ee1ca3b, dann, 17, sketch, 0, "{'gamma_reg': 0.030000000000000002}", 0.72053957, 0.7464014, 0.74862874, 0.95198745, 0.7097731, 0.9324455, 0.77831507, 0.99356645
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_16_24_03_seed_1_16024752, commit_b3ee1ca3b, dann, 28, sketch, 1, "{'gamma_reg': 0.030000000000000002}", 0.74624586, 0.82407, 0.7618279, 0.9553884, 0.7628238, 0.93006426, 0.78365993, 0.99571097
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_01_00_seed_2_16024752, commit_b3ee1ca3b, dann, 19, sketch, 2, "{'gamma_reg': 0.030000000000000002}", 0.7627895, 0.8211311, 0.7667581, 0.95824367, 0.7758153, 0.9531002, 0.79180455, 0.99241173
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_07_17_seed_3_16024752, commit_b3ee1ca3b, dann, 17, sketch, 3, "{'gamma_reg': 0.030000000000000002}", 0.73046577, 0.78654194, 0.78488684, 0.9539901, 0.7378545, 0.9476334, 0.7831509, 0.9922468
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_06_45_seed_4_16024752, commit_b3ee1ca3b, dann, 22, sketch, 4, "{'gamma_reg': 0.030000000000000002}", 0.78900486, 0.8220199, 0.83529544, 0.9637714, 0.79794437, 0.96457577, 0.8091117, 0.99620587
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_23_14_seed_5_16024752, commit_b3ee1ca3b, dann, 11, sketch, 5, "{'gamma_reg': 0.030000000000000002}", 0.65411043, 0.747114, 0.70159507, 0.93996745, 0.6421569, 0.95416486, 0.6800713, 0.8879908
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_12_05_seed_0_16024756, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 2.9499999999999997}", 0.052430645, 0.04638283, 0.16557084, 0.85719526, 0.03188371, 0.5719687, 0.12267753, 0.2052128
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_31_54_seed_1_16024756, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 2.9499999999999997}", 0.040977348, 0.14867617, 0.14309211, 0.85718083, 0.011651708, 0.4616425, 0.0531942, 0.21840976
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_51_24_seed_2_16024756, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 2.9499999999999997}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.6005271, 0.19648765, 0.1704058
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_11_07_seed_3_16024756, commit_b3ee1ca3b, dann, 7, sketch, 3, "{'gamma_reg': 2.9499999999999997}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.49411964, 0.15474676, 0.18558231
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_37_48_seed_4_16024756, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 2.9499999999999997}", 0.2056503, 0.2450872, 0.15132505, 0.8591176, 0.11361451, 0.58329403, 0.28964114, 0.2560211
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_57_47_seed_5_16024756, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 2.9499999999999997}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.4828947, 0.020361416, 0.28587925
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_21_35_seed_0_16024760, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 3.83}", 0.030542122, 0.043743927, 0.15052521, 0.85538816, 0.016392944, 0.49779695, 0.035377957, 0.16875619
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_46_28_seed_1_16024760, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 3.83}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.47866315, 0.06159328, 0.22616298
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_11_01_seed_2_16024760, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 3.83}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.52114373, 0.19648765, 0.14170241
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_35_34_seed_3_16024760, commit_b3ee1ca3b, dann, 10, sketch, 3, "{'gamma_reg': 3.83}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.46591878, 0.15474676, 0.18772683
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_22_35_seed_4_16024760, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 3.83}", 0.03512344, 0.00812889, 0.11901545, 0.8543443, 0.011592779, 0.46768957, 0.19165182, 0.21494557
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_47_27_seed_5_16024760, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 3.83}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.49307644, 0.021634003, 0.14236225


==> figures/results_data/results_jmlr_domainlab_trainer_only_commit_commit_c6e92a92.csv <==
param_index, method, mname, commit, algo, epos, te_d, seed, params, acc, precision, recall, specificity, f1, auroc, acc_oracle, acc_val
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_41_18_seed_0_16187190, commit_bc6e92a92, erm, 13, sketch, 0, "{}", 0.7632986, 0.8387212, 0.81329894, 0.9582001, 0.7901995, 0.96601176, 0.78773224, 0.9983504
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_37_18_seed_1_16187190, commit_bc6e92a92, erm, 13, sketch, 1, "{}", 0.8119114, 0.80205864, 0.85551155, 0.9677222, 0.8128177, 0.97305924, 0.813184, 0.9983504
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_35_39_seed_2_16187190, commit_bc6e92a92, erm, 10, sketch, 2, "{}", 0.7683889, 0.8453373, 0.8168763, 0.9590181, 0.79388034, 0.96736014, 0.8060575, 0.99769056
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_11_22_15_seed_3_16187190, commit_bc6e92a92, erm, 10, sketch, 3, "{}", 0.80122167, 0.8431902, 0.8338106, 0.9649985, 0.8278041, 0.97486335, 0.83405447, 0.99719566
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_12_09_04_seed_4_16187190, commit_bc6e92a92, erm, 13, sketch, 4, "{}", 0.78060573, 0.8205408, 0.82921386, 0.96175826, 0.801201, 0.97182083, 0.8190379, 0.9983504
0, erm, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_13_08_08_seed_5_16187190, commit_bc6e92a92, erm, 8, sketch, 5, "{}", 0.79511327, 0.8439466, 0.8153645, 0.96374315, 0.81557894, 0.97078544, 0.79511327, 0.99554604
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_38_seed_0_16186165, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7378468, 0.7704221, 0.7443055, 0.9543197, 0.7354704, 0.95449847, 0.7727157, 0.99571097
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_28_23_seed_1_16186165, commit_bc6e92a92, erm, 18, sketch, 1, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7355561, 0.76060796, 0.7895907, 0.9549615, 0.7484492, 0.9547137, 0.7355561, 0.991092
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_02_05_seed_2_16186165, commit_bc6e92a92, erm, 15, sketch, 2, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.74319166, 0.81604606, 0.7720804, 0.95484555, 0.75769734, 0.956214, 0.7859506, 0.9815242
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_27_43_seed_3_16186165, commit_bc6e92a92, erm, 17, sketch, 3, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.74930006, 0.7965334, 0.79418015, 0.95703346, 0.7513975, 0.96447295, 0.77067953, 0.9891125
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_58_22_seed_4_16186165, commit_bc6e92a92, erm, 25, sketch, 4, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.81369305, 0.8353387, 0.84837496, 0.9673915, 0.829996, 0.97602785, 0.8144566, 0.99620587
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_54_01_seed_5_16186165, commit_bc6e92a92, erm, 19, sketch, 5, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7195215, 0.7619068, 0.7825097, 0.95233274, 0.73684037, 0.9534331, 0.76584375, 0.99241173
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_46_seed_0_16186168, commit_bc6e92a92, erm, 21, sketch, 0, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.8154747, 0.84167635, 0.85123134, 0.96769655, 0.833485, 0.97520304, 0.81801987, 0.99406135
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_54_30_seed_1_16186168, commit_bc6e92a92, erm, 23, sketch, 1, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.8144566, 0.8490039, 0.84520954, 0.96737885, 0.832376, 0.97453284, 0.8144566, 0.99554604
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_13_11_seed_2_16186168, commit_bc6e92a92, erm, 21, sketch, 2, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.74191904, 0.80309606, 0.78961045, 0.9549442, 0.7572081, 0.96595454, 0.81394756, 0.9934015
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_24_55_seed_3_16186168, commit_bc6e92a92, erm, 18, sketch, 3, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7701705, 0.8053024, 0.7909181, 0.96008444, 0.7745306, 0.96891975, 0.77500635, 0.98762786
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_23_30_seed_4_16186168, commit_bc6e92a92, erm, 21, sketch, 4, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7615169, 0.8249866, 0.80695415, 0.958088, 0.7835285, 0.96621895, 0.8027488, 0.9938964
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_33_15_seed_5_16186168, commit_bc6e92a92, erm, 25, sketch, 5, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7729702, 0.8277402, 0.7833496, 0.9600401, 0.78051275, 0.9673684, 0.7757699, 0.99538106
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_25_22_seed_0_16186173, commit_bc6e92a92, erm, 11, sketch, 0, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.8098753, 0.8209815, 0.8436291, 0.96742356, 0.81585723, 0.9746373, 0.8098753, 0.9861432
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_38_seed_1_16186173, commit_bc6e92a92, erm, 16, sketch, 1, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.79791296, 0.84659326, 0.8168088, 0.9642664, 0.8200488, 0.97215277, 0.82336473, 0.99274164
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_07_25_seed_2_16186173, commit_bc6e92a92, erm, 12, sketch, 2, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.762535, 0.79147685, 0.8064903, 0.95954376, 0.7680855, 0.9667866, 0.7811148, 0.98416364
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_52_20_seed_3_16186173, commit_bc6e92a92, erm, 25, sketch, 3, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7345381, 0.78482544, 0.7848303, 0.95440376, 0.7433994, 0.9620869, 0.7953678, 0.9970307
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_34_55_seed_4_16186173, commit_bc6e92a92, erm, 21, sketch, 4, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7923136, 0.84078526, 0.83026004, 0.9634167, 0.81466335, 0.97009665, 0.7923136, 0.99686575
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_00_04_seed_5_16186173, commit_bc6e92a92, erm, 15, sketch, 5, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7294477, 0.7666019, 0.773353, 0.9535708, 0.73753417, 0.95106125, 0.74293715, 0.9907621
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_56_25_seed_0_16186176, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.8246373, 0.84536415, 0.84042716, 0.9691203, 0.83969885, 0.97568685, 0.8246373, 0.99604094
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_08_02_seed_1_16186176, commit_bc6e92a92, erm, 18, sketch, 1, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7632986, 0.7962879, 0.8174462, 0.9589683, 0.7797811, 0.9642961, 0.8116569, 0.991257
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_07_20_seed_2_16186176, commit_bc6e92a92, erm, 19, sketch, 2, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.77780604, 0.82555234, 0.8162257, 0.96081066, 0.8068596, 0.966362, 0.7869687, 0.99439126
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_10_17_seed_3_16186176, commit_bc6e92a92, erm, 22, sketch, 3, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7968949, 0.8228895, 0.82797724, 0.9647045, 0.80945325, 0.97161585, 0.80045813, 0.99422634
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_23_47_seed_4_16186176, commit_bc6e92a92, erm, 18, sketch, 4, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7892594, 0.82561034, 0.7885669, 0.963024, 0.79090685, 0.96710277, 0.8282006, 0.99323654
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_11_23_07_seed_5_16186176, commit_bc6e92a92, erm, 21, sketch, 5, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.77475184, 0.78697693, 0.80699646, 0.9617761, 0.76497555, 0.9682423, 0.7940952, 0.99587595
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_47_07_seed_0_16187005, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.7157037, 0.7649606, 0.7792549, 0.95172024, 0.7278553, 0.94520015, 0.74039197, 0.98383373
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_20_18_seed_1_16187005, commit_bc6e92a92, erm, 33, sketch, 1, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.72995675, 0.77780735, 0.7879981, 0.9538951, 0.7455909, 0.9528061, 0.7765335, 0.99587595
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_43_00_seed_2_16187005, commit_bc6e92a92, erm, 30, sketch, 2, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.74319166, 0.8186761, 0.7784499, 0.9548885, 0.7637073, 0.96460605, 0.7732247, 0.9922468
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_12_53_04_seed_3_16187005, commit_bc6e92a92, erm, 34, sketch, 3, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.7999491, 0.8252119, 0.8429972, 0.96518296, 0.8146754, 0.97201777, 0.8091117, 0.99686575
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_15_25_03_seed_4_16187005, commit_bc6e92a92, erm, 29, sketch, 4, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.78213286, 0.813838, 0.80959755, 0.96218336, 0.7913796, 0.9691063, 0.7900229, 0.99356645
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_17_34_01_seed_5_16187005, commit_bc6e92a92, erm, 31, sketch, 5, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.80045813, 0.8401321, 0.8358805, 0.9649217, 0.8200285, 0.97093827, 0.80045813, 0.9952161
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_42_seed_0_16186159, commit_bc6e92a92, erm, 23, sketch, 0, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7610079, 0.82385606, 0.79748774, 0.95810604, 0.78265166, 0.9656664, 0.8159837, 0.99323654
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_51_39_seed_1_16186159, commit_bc6e92a92, erm, 22, sketch, 1, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.73275644, 0.79359543, 0.77229196, 0.95343834, 0.7437384, 0.9579231, 0.7864597, 0.9897724
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_56_05_seed_2_16186159, commit_bc6e92a92, erm, 28, sketch, 2, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7638076, 0.8203492, 0.7857815, 0.9586245, 0.7771242, 0.96434367, 0.7859506, 0.99472123
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_21_36_seed_3_16186159, commit_bc6e92a92, erm, 22, sketch, 3, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.74293715, 0.80863667, 0.76703954, 0.9545922, 0.76922923, 0.9553374, 0.7515907, 0.9901023
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_26_01_seed_4_16186159, commit_bc6e92a92, erm, 29, sketch, 4, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7996946, 0.83276594, 0.81772876, 0.9646791, 0.8177749, 0.9673376, 0.7996946, 0.99488616
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_57_03_seed_5_16186159, commit_bc6e92a92, erm, 26, sketch, 5, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7803512, 0.81343186, 0.83309007, 0.96209294, 0.7965316, 0.96758944, 0.79740393, 0.9952161
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_37_seed_0_16186163, commit_bc6e92a92, erm, 19, sketch, 0, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.77220666, 0.79882985, 0.80172414, 0.9602886, 0.78536755, 0.9607956, 0.77220666, 0.991422
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_23_03_seed_1_16186163, commit_bc6e92a92, erm, 23, sketch, 1, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.6994146, 0.7703788, 0.73856306, 0.94781685, 0.7103196, 0.94907236, 0.74471873, 0.99241173
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_14_03_seed_2_16186163, commit_bc6e92a92, erm, 21, sketch, 2, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.72613895, 0.790726, 0.78020644, 0.95215636, 0.7597667, 0.9527741, 0.740901, 0.99290663
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_59_59_seed_3_16186163, commit_bc6e92a92, erm, 19, sketch, 3, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.711886, 0.7801745, 0.7568008, 0.9498227, 0.72270966, 0.9422176, 0.76787984, 0.9902672
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_40_06_seed_4_16186163, commit_bc6e92a92, erm, 18, sketch, 4, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.77449733, 0.8063938, 0.8200451, 0.9605768, 0.79482263, 0.9638913, 0.77449733, 0.991257
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_16_11_seed_5_16186163, commit_bc6e92a92, erm, 23, sketch, 5, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.8289641, 0.86487806, 0.8401003, 0.96981895, 0.84292257, 0.9768435, 0.8388903, 0.9952161
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_39_seed_0_16186166, commit_bc6e92a92, erm, 17, sketch, 0, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7724612, 0.8144035, 0.81467444, 0.96027416, 0.78826547, 0.97063047, 0.7933316, 0.98515344
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_24_20_seed_1_16186166, commit_bc6e92a92, erm, 22, sketch, 1, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.8093662, 0.83398545, 0.83673286, 0.9665288, 0.8255647, 0.97438383, 0.81394756, 0.99290663
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_22_27_seed_2_16186166, commit_bc6e92a92, erm, 29, sketch, 2, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.8070756, 0.85513675, 0.8442576, 0.96602, 0.831663, 0.9775454, 0.8220921, 0.99620587
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_41_54_seed_3_16186166, commit_bc6e92a92, erm, 20, sketch, 3, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7442097, 0.8039538, 0.79364073, 0.9553429, 0.7613833, 0.96379006, 0.78365993, 0.9901023
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_31_37_seed_4_16186166, commit_bc6e92a92, erm, 27, sketch, 4, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.76508015, 0.7965516, 0.79914457, 0.95967865, 0.7701855, 0.96500754, 0.78493255, 0.99604094
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_42_09_seed_5_16186166, commit_bc6e92a92, erm, 27, sketch, 5, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7564266, 0.7915818, 0.80865806, 0.95806503, 0.7724714, 0.9620347, 0.7607534, 0.99587595
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_47_16_seed_0_16186170, commit_bc6e92a92, erm, 11, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.49427336, 0.625519, 0.5985502, 0.9123283, 0.5533517, 0.82444346, 0.49427336, 0.5560871
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_19_39_seed_1_16186170, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.5523034, 0.67731404, 0.6039936, 0.9221121, 0.54158974, 0.89396644, 0.5523034, 0.5265589
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_03_20_seed_2_16186170, commit_bc6e92a92, erm, 6, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.43649784, 0.5092555, 0.5434992, 0.90627533, 0.44171816, 0.8415363, 0.43649784, 0.53530186
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_55_33_seed_3_16186170, commit_bc6e92a92, erm, 7, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.33749047, 0.48256764, 0.47562492, 0.8930198, 0.3678519, 0.7151989, 0.4721303, 0.53414714
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_55_46_seed_4_16186170, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.61262405, 0.66669035, 0.701396, 0.9324974, 0.65911746, 0.91355234, 0.61262405, 0.61728805
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_39_30_seed_5_16186170, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.4950369, 0.62991333, 0.59331024, 0.9115766, 0.568866, 0.8496384, 0.511326, 0.55757177
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_30_46_seed_0_16186174, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.66403663, 0.7324382, 0.70565844, 0.9408107, 0.71265316, 0.92673457, 0.66403663, 0.6200924
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_01_37_seed_1_16186174, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.64825654, 0.73932856, 0.7136675, 0.93750256, 0.6950802, 0.94517165, 0.75591755, 0.69482017
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_31_19_seed_2_16186174, commit_bc6e92a92, erm, 5, sketch, 2, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.55179435, 0.63660705, 0.62906235, 0.9262587, 0.56638867, 0.9119729, 0.70755917, 0.65489936
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_00_34_seed_3_16186174, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.7251209, 0.7564398, 0.7779994, 0.95198363, 0.7458556, 0.95591456, 0.7251209, 0.7716925
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_31_07_seed_4_16186174, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.6215322, 0.70347667, 0.6955265, 0.93517506, 0.6488452, 0.94331664, 0.71697634, 0.7095018
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_00_44_seed_5_16186174, commit_bc6e92a92, erm, 5, sketch, 5, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.4461695, 0.5222574, 0.56449664, 0.9051949, 0.50596607, 0.8109033, 0.5958259, 0.62372154
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_39_28_seed_0_16186178, commit_bc6e92a92, erm, 7, sketch, 0, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.48307458, 0.68152374, 0.5972893, 0.9092587, 0.576109, 0.80767184, 0.6604734, 0.56532496
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_34_30_seed_1_16186178, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.51005346, 0.7276707, 0.5937769, 0.9126904, 0.59370506, 0.8793119, 0.5601934, 0.55575716
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_14_15_seed_2_16186178, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.66836345, 0.7401993, 0.74275166, 0.94405794, 0.6923636, 0.95230603, 0.66836345, 0.69580996
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_23_47_seed_3_16186178, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.60371596, 0.617287, 0.6871907, 0.93423223, 0.5850426, 0.922277, 0.60371596, 0.65489936
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_03_39_seed_4_16186178, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.55204886, 0.66139126, 0.6452814, 0.92309266, 0.59611285, 0.9078003, 0.55204886, 0.59320354
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_43_29_seed_5_16186178, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.4835836, 0.6013607, 0.59329945, 0.9107915, 0.54888415, 0.84028, 0.5212522, 0.5415704
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_31_56_seed_0_16187054, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.78365993, 0.81275463, 0.81076354, 0.96197164, 0.80251324, 0.9694045, 0.78365993, 0.81194323
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_04_37_seed_1_16187054, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.719267, 0.79942536, 0.7678649, 0.95003366, 0.7656511, 0.9577285, 0.75209975, 0.8487298
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_37_13_seed_2_16187054, commit_bc6e92a92, erm, 8, sketch, 2, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.7856961, 0.82141626, 0.7806132, 0.9623255, 0.7840185, 0.9673783, 0.8284551, 0.91685915
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_27_54_seed_3_16187054, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.75566304, 0.7673075, 0.80312943, 0.9572895, 0.76947224, 0.9629673, 0.75566304, 0.85714287
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_00_37_seed_4_16187054, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.78518707, 0.8443763, 0.8180501, 0.9618964, 0.8170545, 0.9751946, 0.78518707, 0.87627846
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_33_40_seed_5_16187054, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.7498091, 0.82885325, 0.79035103, 0.95547533, 0.7968145, 0.9627522, 0.8192924, 0.8683603
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_56_53_seed_0_16187024, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.77755153, 0.7905518, 0.8103048, 0.9614619, 0.7874285, 0.9637175, 0.77755153, 0.8210162
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_22_34_seed_1_16187024, commit_bc6e92a92, erm, 7, sketch, 1, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.769916, 0.80860335, 0.8222357, 0.95970345, 0.7937208, 0.9708888, 0.7757699, 0.8830419
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_57_22_seed_2_16187024, commit_bc6e92a92, erm, 6, sketch, 2, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.8259099, 0.84973514, 0.8602667, 0.96947026, 0.839708, 0.9799477, 0.8259099, 0.8708347
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_28_01_seed_3_16187024, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.74624586, 0.75578606, 0.7888394, 0.95617986, 0.75274885, 0.96270454, 0.7538814, 0.8601122
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_53_57_seed_4_16187024, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.70017815, 0.7550952, 0.76288885, 0.948362, 0.7223214, 0.95917404, 0.72639346, 0.82613
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_19_36_seed_5_16187024, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.73937386, 0.81398225, 0.78414327, 0.95377606, 0.7837685, 0.96255267, 0.77220666, 0.84493566
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186161, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.43624333, 0.4817011, 0.52681726, 0.90321445, 0.45890358, 0.79991317, 0.49758208, 0.5003299
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_08_29_seed_1_16186161, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.45227793, 0.5384319, 0.4819161, 0.90701854, 0.40867615, 0.86122954, 0.45227793, 0.54519963
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_34_41_seed_2_16186161, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.6948333, 0.7553978, 0.74975085, 0.9462785, 0.7414824, 0.93827415, 0.6948333, 0.7307819
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_20_01_seed_3_16186161, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.49020106, 0.5869913, 0.56879556, 0.91142154, 0.5033116, 0.8584433, 0.49020106, 0.5917189
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_46_06_seed_4_16186161, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.51997966, 0.5897843, 0.5998276, 0.91688657, 0.531922, 0.8925964, 0.51997966, 0.6111844
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_12_12_seed_5_16186161, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.5538305, 0.5680279, 0.6301049, 0.92256576, 0.57827204, 0.8840481, 0.5538305, 0.5595513
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186164, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.3698142, 0.49413487, 0.5060455, 0.8949981, 0.41615272, 0.74858963, 0.45736828, 0.48020455
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_07_10_seed_1_16186164, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.5495037, 0.65817153, 0.61483765, 0.9214094, 0.54809755, 0.91074663, 0.5988801, 0.49670076
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_32_09_seed_2_16186164, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.6172054, 0.72506493, 0.6986534, 0.9368346, 0.64782274, 0.94197035, 0.6172054, 0.60755527
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_15_30_seed_3_16186164, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.46805802, 0.54677474, 0.57251614, 0.9119469, 0.44577256, 0.8445963, 0.46805802, 0.56483006
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_40_29_seed_4_16186164, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.6243319, 0.6718978, 0.7049367, 0.93443084, 0.6667354, 0.92633164, 0.6243319, 0.608545
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_05_29_seed_5_16186164, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.46296766, 0.5942111, 0.5757668, 0.9096116, 0.5198231, 0.8340434, 0.50343597, 0.58380073
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_45_17_seed_0_16186169, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.4275897, 0.59023064, 0.5518036, 0.9078727, 0.48763198, 0.8342716, 0.54161364, 0.54717916
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_25_41_seed_1_16186169, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.46729448, 0.51485384, 0.5684904, 0.9079168, 0.45804703, 0.85278064, 0.5698651, 0.54420984
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_53_seed_2_16186169, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.7220667, 0.76334655, 0.78270257, 0.9524921, 0.73986757, 0.9581523, 0.7220667, 0.71643025
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_15_46_seed_3_16186169, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.60626113, 0.61716735, 0.68902993, 0.9343034, 0.5916376, 0.9263936, 0.60626113, 0.6283405
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_56_26_seed_4_16186169, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.5075083, 0.63558114, 0.6101809, 0.91388637, 0.57735455, 0.88281375, 0.5075083, 0.5692841
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_36_42_seed_5_16186169, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.67523545, 0.72523105, 0.7491259, 0.94354314, 0.71830416, 0.93909913, 0.67523545, 0.66595185
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_58_11_seed_0_16186172, commit_bc6e92a92, erm, 8, sketch, 0, "{'gamma_reg': 3.83}", 0.72028506, 0.79866326, 0.65016186, 0.9506391, 0.6721643, 0.9581829, 0.72028506, 0.90448695
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_32_25_seed_1_16186172, commit_bc6e92a92, erm, 10, sketch, 1, "{'gamma_reg': 3.83}", 0.76609826, 0.79126644, 0.71690786, 0.9587482, 0.7382011, 0.96018094, 0.76609826, 0.93500495
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_13_40_seed_2_16186172, commit_bc6e92a92, erm, 12, sketch, 2, "{'gamma_reg': 3.83}", 0.72970223, 0.7367532, 0.6516379, 0.9530333, 0.66142166, 0.9523848, 0.776788, 0.9518311
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_02_25_seed_3_16186172, commit_bc6e92a92, erm, 9, sketch, 3, "{'gamma_reg': 3.83}", 0.7281751, 0.79572284, 0.71098506, 0.9518854, 0.73123336, 0.9563463, 0.80809367, 0.9338502
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_39_47_seed_4_16186172, commit_bc6e92a92, erm, 6, sketch, 4, "{'gamma_reg': 3.83}", 0.5047086, 0.47929803, 0.40999818, 0.9133245, 0.35132426, 0.87578493, 0.5047086, 0.8206862
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_07_13_seed_5_16186172, commit_bc6e92a92, erm, 9, sketch, 5, "{'gamma_reg': 3.83}", 0.7253754, 0.7709863, 0.6616904, 0.95207167, 0.6831337, 0.9574216, 0.81801987, 0.94374794
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_33_38_seed_0_16186177, commit_bc6e92a92, erm, 12, sketch, 0, "{'gamma_reg': 0.5}", 0.66861796, 0.74021924, 0.60712385, 0.94171536, 0.6347481, 0.9367917, 0.77475184, 0.95331573
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_12_19_seed_1_16186177, commit_bc6e92a92, erm, 11, sketch, 1, "{'gamma_reg': 0.5}", 0.72690254, 0.7771555, 0.6404389, 0.9517441, 0.667871, 0.9535092, 0.75235426, 0.9364896
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_46_17_seed_2_16186177, commit_bc6e92a92, erm, 14, sketch, 2, "{'gamma_reg': 0.5}", 0.7533724, 0.8111661, 0.70386827, 0.95659006, 0.7330376, 0.9623435, 0.813184, 0.94638735
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_29_14_seed_3_16186177, commit_bc6e92a92, erm, 11, sketch, 3, "{'gamma_reg': 0.5}", 0.62611353, 0.7112845, 0.5674795, 0.9345324, 0.5845986, 0.93091804, 0.75897175, 0.93516994
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_03_28_seed_4_16186177, commit_bc6e92a92, erm, 11, sketch, 4, "{'gamma_reg': 0.5}", 0.73631966, 0.78477275, 0.6995563, 0.95356965, 0.7244837, 0.9565617, 0.76889795, 0.94490266
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_37_37_seed_5_16186177, commit_bc6e92a92, erm, 12, sketch, 5, "{'gamma_reg': 0.5}", 0.75489944, 0.77304614, 0.6953113, 0.9571249, 0.7131102, 0.9566486, 0.7996946, 0.9590894
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_15_14_seed_0_16187027, commit_bc6e92a92, erm, 10, sketch, 0, "{'gamma_reg': 0.34}", 0.705523, 0.7701694, 0.6169137, 0.948143, 0.6397787, 0.954602, 0.78162384, 0.9414385
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_46_39_seed_1_16187027, commit_bc6e92a92, erm, 12, sketch, 1, "{'gamma_reg': 0.34}", 0.72435737, 0.77838564, 0.66003335, 0.9514922, 0.6786692, 0.95535135, 0.777297, 0.9482019
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_24_15_seed_2_16187027, commit_bc6e92a92, erm, 8, sketch, 2, "{'gamma_reg': 0.34}", 0.4963095, 0.6429369, 0.40372878, 0.91170514, 0.35831144, 0.88301444, 0.49936372, 0.8668756
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_50_18_seed_3_16187027, commit_bc6e92a92, erm, 6, sketch, 3, "{'gamma_reg': 0.34}", 0.61924154, 0.6970624, 0.56919247, 0.93314874, 0.57254744, 0.90443057, 0.734029, 0.89524907
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_10_47_seed_4_16187027, commit_bc6e92a92, erm, 14, sketch, 4, "{'gamma_reg': 0.34}", 0.73326546, 0.78722775, 0.66719246, 0.95279795, 0.7006416, 0.94955754, 0.78773224, 0.9498515
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_53_45_seed_5_16187027, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 0.34}", 0.63553065, 0.6982225, 0.6167128, 0.9375163, 0.61714584, 0.93113303, 0.75566304, 0.9414385
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186160, commit_bc6e92a92, erm, 17, sketch, 0, "{'gamma_reg': 2.5799999999999996}", 0.769407, 0.77351713, 0.7621285, 0.96016514, 0.7526493, 0.96343106, 0.83379996, 0.9612339
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_33_59_seed_1_16186160, commit_bc6e92a92, erm, 10, sketch, 1, "{'gamma_reg': 2.5799999999999996}", 0.82056504, 0.8434092, 0.8390912, 0.96831053, 0.83549726, 0.97593904, 0.82056504, 0.9374794
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_05_51_seed_2_16186160, commit_bc6e92a92, erm, 11, sketch, 2, "{'gamma_reg': 2.5799999999999996}", 0.6948333, 0.7499678, 0.68825936, 0.947455, 0.6852014, 0.9443708, 0.7668618, 0.9475421
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_40_46_seed_3_16186160, commit_bc6e92a92, erm, 11, sketch, 3, "{'gamma_reg': 2.5799999999999996}", 0.6963604, 0.7888641, 0.64910465, 0.9463991, 0.67369354, 0.9491251, 0.8289641, 0.94407785
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_15_44_seed_4_16186160, commit_bc6e92a92, erm, 14, sketch, 4, "{'gamma_reg': 2.5799999999999996}", 0.7862051, 0.8221892, 0.7655114, 0.9623345, 0.7855887, 0.96650094, 0.7996946, 0.9399538
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_59_29_seed_5_16186160, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 2.5799999999999996}", 0.68108934, 0.70493066, 0.6160412, 0.9449099, 0.6226977, 0.9392367, 0.7533724, 0.9326955
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186162, commit_bc6e92a92, erm, 12, sketch, 0, "{'gamma_reg': 1.51}", 0.7325019, 0.77242124, 0.6726694, 0.95298016, 0.69904697, 0.94985723, 0.8091117, 0.9378093
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_16_09_seed_1_16186162, commit_bc6e92a92, erm, 14, sketch, 1, "{'gamma_reg': 1.51}", 0.6635276, 0.7462404, 0.6261383, 0.9412035, 0.63662744, 0.93543154, 0.8017307, 0.94407785
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_55_23_seed_2_16186162, commit_bc6e92a92, erm, 7, sketch, 2, "{'gamma_reg': 1.51}", 0.74039197, 0.7684219, 0.6693092, 0.95453775, 0.6882164, 0.95993835, 0.76177144, 0.930386
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_16_16_seed_3_16186162, commit_bc6e92a92, erm, 12, sketch, 3, "{'gamma_reg': 1.51}", 0.74039197, 0.7589879, 0.7021611, 0.95471597, 0.7141944, 0.9539665, 0.7831509, 0.9486968
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_50_26_seed_4_16186162, commit_bc6e92a92, erm, 10, sketch, 4, "{'gamma_reg': 1.51}", 0.7151947, 0.76659894, 0.6462527, 0.9498914, 0.67466855, 0.94826144, 0.7742428, 0.9416034
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_18_49_seed_5_16186162, commit_bc6e92a92, erm, 14, sketch, 5, "{'gamma_reg': 1.51}", 0.71341306, 0.7613284, 0.65034556, 0.94963413, 0.6732659, 0.9441536, 0.8378722, 0.95232594
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_34_seed_0_16186167, commit_bc6e92a92, erm, 13, sketch, 0, "{'gamma_reg': 1.3}", 0.68338, 0.7635952, 0.67401564, 0.94404626, 0.6802599, 0.9448564, 0.8042759, 0.9543055
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_21_17_seed_1_16186167, commit_bc6e92a92, erm, 7, sketch, 1, "{'gamma_reg': 1.3}", 0.6831255, 0.7246418, 0.60096085, 0.9442891, 0.62642723, 0.93923044, 0.72690254, 0.9277466
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_44_30_seed_2_16186167, commit_bc6e92a92, erm, 8, sketch, 2, "{'gamma_reg': 1.3}", 0.6831255, 0.7249714, 0.626541, 0.9445615, 0.6434015, 0.9408711, 0.70730466, 0.92675686
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_10_11_seed_3_16186167, commit_bc6e92a92, erm, 6, sketch, 3, "{'gamma_reg': 1.3}", 0.6775261, 0.7263689, 0.6291357, 0.943371, 0.6489217, 0.94240266, 0.7800967, 0.9209832
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_30_26_seed_4_16186167, commit_bc6e92a92, erm, 10, sketch, 4, "{'gamma_reg': 1.3}", 0.72053957, 0.7908844, 0.69270825, 0.9506539, 0.7180233, 0.9528735, 0.8371087, 0.9287364
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_01_16_seed_5_16186167, commit_bc6e92a92, erm, 15, sketch, 5, "{'gamma_reg': 1.3}", 0.66174597, 0.76492596, 0.6150134, 0.94011045, 0.6478013, 0.9325221, 0.7872232, 0.9577697
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_48_18_seed_0_16186171, commit_bc6e92a92, erm, 11, sketch, 0, "{'gamma_reg': 7.26}", 0.73733777, 0.74349797, 0.73563963, 0.9546789, 0.72967744, 0.95188046, 0.7574446, 0.9361597
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_34_02_seed_1_16186171, commit_bc6e92a92, erm, 7, sketch, 1, "{'gamma_reg': 7.26}", 0.73352, 0.7554878, 0.64152575, 0.9533216, 0.659963, 0.9557554, 0.770425, 0.92642695
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_06_seed_2_16186171, commit_bc6e92a92, erm, 10, sketch, 2, "{'gamma_reg': 7.26}", 0.71392214, 0.7365687, 0.66450655, 0.9502173, 0.67121375, 0.9527588, 0.776788, 0.9422633
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_46_56_seed_3_16186171, commit_bc6e92a92, erm, 10, sketch, 3, "{'gamma_reg': 7.26}", 0.65538305, 0.707917, 0.6009399, 0.9399308, 0.61351895, 0.9341374, 0.7564266, 0.9460574
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_30_05_seed_4_16186171, commit_bc6e92a92, erm, 7, sketch, 4, "{'gamma_reg': 7.26}", 0.5253245, 0.64268696, 0.42938054, 0.91708255, 0.37999347, 0.8862477, 0.5861542, 0.84229624
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_01_08_seed_5_16186171, commit_bc6e92a92, erm, 9, sketch, 5, "{'gamma_reg': 7.26}", 0.5663019, 0.7150402, 0.47943124, 0.9241582, 0.4512212, 0.9103623, 0.58640873, 0.8578027
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_11_46_seed_0_16186175, commit_bc6e92a92, erm, 13, sketch, 0, "{'gamma_reg': 1.87}", 0.78086025, 0.81684494, 0.7651769, 0.9613706, 0.7854748, 0.9629113, 0.78086025, 0.9592544
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_07_06_seed_1_16186175, commit_bc6e92a92, erm, 14, sketch, 1, "{'gamma_reg': 1.87}", 0.8091117, 0.8250429, 0.83525467, 0.9665354, 0.8199319, 0.97309166, 0.8091117, 0.93533486
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_08_24_seed_2_16186175, commit_bc6e92a92, erm, 17, sketch, 2, "{'gamma_reg': 1.87}", 0.7584627, 0.78600377, 0.7252157, 0.9576479, 0.7415698, 0.9588633, 0.7963858, 0.96238863
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_19_48_seed_3_16186175, commit_bc6e92a92, erm, 9, sketch, 3, "{'gamma_reg': 1.87}", 0.74217355, 0.7759212, 0.68283945, 0.95461345, 0.7039858, 0.95144814, 0.7602443, 0.93533486
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_00_12_seed_4_16186175, commit_bc6e92a92, erm, 12, sketch, 4, "{'gamma_reg': 1.87}", 0.72995675, 0.7541772, 0.7132684, 0.95251626, 0.72731996, 0.94738245, 0.80656654, 0.952161
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_51_27_seed_5_16186175, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 1.87}", 0.6826164, 0.7875761, 0.6372012, 0.94410616, 0.66543, 0.9543317, 0.75006366, 0.93632466


==> figures/results_data/results_trainer_model_3ee1ca3b_and_c6e92a92.csv <==
param_index, method, mname, commit, algo, epos, te_d, seed, params, acc, precision, recall, specificity, f1, auroc, acc_oracle, acc_val
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_22_00_35_seed_0_16025724, commit_b3ee1ca3b, erm, 9, sketch, 0, "{}", 0.71443117, 0.7940287, 0.7745267, 0.95076114, 0.72279716, 0.9577647, 0.7673708, 0.9981854
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_22_30_56_seed_1_16025724, commit_b3ee1ca3b, erm, 13, sketch, 1, "{}", 0.78187835, 0.8130657, 0.8294407, 0.9619799, 0.8048898, 0.96697664, 0.81700176, 0.9988453
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_23_13_37_seed_2_16025724, commit_b3ee1ca3b, erm, 10, sketch, 2, "{}", 0.82387376, 0.8595313, 0.8624196, 0.9689703, 0.8451228, 0.97882056, 0.82387376, 0.99769056
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_23_23_48_18_seed_3_16025724, commit_b3ee1ca3b, erm, 13, sketch, 3, "{}", 0.81114787, 0.8228476, 0.85447526, 0.9677416, 0.8141068, 0.9770518, 0.8187834, 0.99851537
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_24_00_31_30_seed_4_16025724, commit_b3ee1ca3b, erm, 11, sketch, 4, "{}", 0.79104096, 0.8402611, 0.80857456, 0.96306914, 0.8095546, 0.9716045, 0.79740393, 0.9983504
0, erm, mname_pathlist_te_sketch_erm_b3ee1ca3b_2024md_01md_24_01_08_20_seed_5_16025724, commit_b3ee1ca3b, erm, 12, sketch, 5, "{}", 0.83252734, 0.85167825, 0.8521335, 0.9707086, 0.84631354, 0.9781641, 0.83252734, 0.9986803
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024750, commit_b3ee1ca3b, diva, 20, sketch, 0, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.8185289, 0.84418494, 0.85236233, 0.9684153, 0.8305988, 0.9783593, 0.8185289, 0.99851537
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_52_44_seed_1_16024750, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.79460424, 0.82771194, 0.82991886, 0.9640039, 0.81652236, 0.9670733, 0.79460424, 0.99505115
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_38_10_seed_2_16024750, commit_b3ee1ca3b, diva, 9, sketch, 2, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7828964, 0.83433807, 0.8256768, 0.96222854, 0.79792976, 0.9696326, 0.8414355, 0.9934015
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_19_55_seed_3_16024750, commit_b3ee1ca3b, diva, 9, sketch, 3, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.77067953, 0.81077194, 0.807271, 0.9604721, 0.77591676, 0.964154, 0.8142021, 0.99455625
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_03_27_seed_4_16024750, commit_b3ee1ca3b, diva, 10, sketch, 4, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7895139, 0.80541074, 0.8309028, 0.9647031, 0.79170036, 0.9686201, 0.79205906, 0.99323654
1, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_49_08_seed_5_16024750, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 6173000, 'gamma_d': 17000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 32}", 0.7671163, 0.80790985, 0.80413234, 0.9596783, 0.7751001, 0.9626681, 0.83278185, 0.9983504
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_25_26_seed_0_16024753, commit_b3ee1ca3b, diva, 14, sketch, 0, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7923136, 0.8227312, 0.8383001, 0.9637428, 0.80838656, 0.96905047, 0.806312, 0.99769056
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_25_28_seed_1_16024753, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7347926, 0.8080434, 0.7734758, 0.95345694, 0.7557821, 0.95137405, 0.7996946, 0.99455625
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_09_15_seed_2_16024753, commit_b3ee1ca3b, diva, 13, sketch, 2, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.7635531, 0.82492214, 0.8094554, 0.95823574, 0.80005217, 0.9668284, 0.79205906, 0.99637085
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_06_20_seed_3_16024753, commit_b3ee1ca3b, diva, 14, sketch, 3, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.77755153, 0.839327, 0.8201929, 0.9605955, 0.8156508, 0.96483016, 0.80682105, 0.9975256
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_07_53_seed_4_16024753, commit_b3ee1ca3b, diva, 10, sketch, 4, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.78442353, 0.8045821, 0.8278325, 0.96261895, 0.8024957, 0.96342087, 0.8142021, 0.99505115
2, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_52_44_seed_5_16024753, commit_b3ee1ca3b, diva, 16, sketch, 5, "{'gamma_y': 563000, 'gamma_d': 36906000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 96}", 0.78213286, 0.8425453, 0.83003044, 0.9616457, 0.80776525, 0.97335017, 0.8192924, 0.9981854
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_41_28_seed_0_16024758, commit_b3ee1ca3b, diva, 11, sketch, 0, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8083482, 0.83742917, 0.8294034, 0.96635175, 0.82303655, 0.96716034, 0.8083482, 0.99241173
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_20_29_33_seed_1_16024758, commit_b3ee1ca3b, diva, 13, sketch, 1, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8228557, 0.8292119, 0.8603647, 0.96956813, 0.82982945, 0.97169334, 0.8246373, 0.99670076
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_25_23_seed_2_16024758, commit_b3ee1ca3b, diva, 13, sketch, 2, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.74293715, 0.81086624, 0.7387436, 0.9547173, 0.74660486, 0.9458711, 0.78824127, 0.99620587
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_21_13_seed_3_16024758, commit_b3ee1ca3b, diva, 17, sketch, 3, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.7090863, 0.7821995, 0.745897, 0.9494388, 0.72701615, 0.935783, 0.8116569, 0.9983504
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_33_36_seed_4_16024758, commit_b3ee1ca3b, diva, 14, sketch, 4, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.8055485, 0.82526404, 0.830999, 0.9662652, 0.8065492, 0.9713717, 0.82794607, 0.9965358
3, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_33_28_seed_5_16024758, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 1871000, 'gamma_d': 50395000, 'zx_dim': 0, 'zy_dim': 32, 'zd_dim': 32}", 0.7862051, 0.8275443, 0.8214649, 0.9625261, 0.8075701, 0.96530294, 0.8002036, 0.9973606
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_04_17_seed_0_16024761, commit_b3ee1ca3b, diva, 14, sketch, 0, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.80376685, 0.8592539, 0.83600044, 0.9653138, 0.8271737, 0.97291404, 0.8154747, 0.9973606
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_05_54_seed_1_16024761, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.8246373, 0.8339708, 0.8395176, 0.96972644, 0.8238032, 0.9756443, 0.8246373, 0.99439126
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_50_00_seed_2_16024761, commit_b3ee1ca3b, diva, 12, sketch, 2, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.7925681, 0.8240421, 0.8347864, 0.9637238, 0.81265485, 0.96720326, 0.798931, 0.99554604
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_42_52_seed_3_16024761, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.8055485, 0.85259664, 0.82652915, 0.96561754, 0.82625747, 0.97213435, 0.83685416, 0.99802047
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_52_11_seed_4_16024761, commit_b3ee1ca3b, diva, 17, sketch, 4, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.75515395, 0.8201174, 0.795392, 0.95689726, 0.78007495, 0.95804995, 0.80071265, 0.9978555
4, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_02_05_44_seed_5_16024761, commit_b3ee1ca3b, diva, 14, sketch, 5, "{'gamma_y': 1568000, 'gamma_d': 7257000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 64}", 0.7597353, 0.8214726, 0.8104509, 0.9576578, 0.7854893, 0.96891844, 0.79791296, 0.9970307
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_22_02_48_seed_0_16026640, commit_b3ee1ca3b, diva, 16, sketch, 0, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.76889795, 0.82053035, 0.7876996, 0.9591791, 0.7939152, 0.9582225, 0.7839145, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_23_10_53_seed_1_16026640, commit_b3ee1ca3b, diva, 16, sketch, 1, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.75311786, 0.82851374, 0.80159056, 0.95654196, 0.7786443, 0.9635674, 0.80045813, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_00_19_02_seed_2_16026640, commit_b3ee1ca3b, diva, 11, sketch, 2, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.8055485, 0.83879, 0.84313345, 0.9658086, 0.83056056, 0.9693976, 0.8055485, 0.99538106
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_01_07_43_seed_3_16026640, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.7930771, 0.84500337, 0.8318615, 0.96348834, 0.8159985, 0.9702007, 0.8093662, 0.99769056
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_02_15_57_seed_4_16026640, commit_b3ee1ca3b, diva, 13, sketch, 4, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.8083482, 0.8427881, 0.8326081, 0.96633506, 0.82340884, 0.97211874, 0.8083482, 0.9970307
5, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_24_03_11_52_seed_5_16026640, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 114000, 'gamma_d': 12501000, 'zx_dim': 32, 'zy_dim': 64, 'zd_dim': 32}", 0.77195215, 0.86204624, 0.8098621, 0.9593539, 0.80740654, 0.9650814, 0.8187834, 0.99604094
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_13_24_40_seed_0_16024744, commit_b3ee1ca3b, diva, 13, sketch, 0, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.77195215, 0.8094065, 0.81603485, 0.96035695, 0.79119146, 0.95817405, 0.82998216, 0.99637085
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_14_11_07_seed_1_16024744, commit_b3ee1ca3b, diva, 15, sketch, 1, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7956223, 0.8254924, 0.8415134, 0.9643919, 0.8160832, 0.9688161, 0.8187834, 0.9973606
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_03_36_seed_2_16024744, commit_b3ee1ca3b, diva, 9, sketch, 2, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7831509, 0.8317883, 0.8110991, 0.9617214, 0.8036251, 0.96624804, 0.79791296, 0.9907621
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_35_54_seed_3_16024744, commit_b3ee1ca3b, diva, 17, sketch, 3, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.8159837, 0.84732187, 0.8539946, 0.967725, 0.83752775, 0.9747985, 0.8159837, 0.9981854
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_35_13_seed_4_16024744, commit_b3ee1ca3b, diva, 14, sketch, 4, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.7892594, 0.8487668, 0.8315066, 0.962519, 0.82803166, 0.9647546, 0.805803, 0.9973606
6, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_24_13_seed_5_16024744, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 2808000, 'gamma_d': 2936000, 'zx_dim': 96, 'zy_dim': 64, 'zd_dim': 64}", 0.77831507, 0.8368139, 0.80153763, 0.96069676, 0.80037165, 0.96716964, 0.7811148, 0.99637085
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_13_35_31_seed_0_16024747, commit_b3ee1ca3b, diva, 12, sketch, 0, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.77195215, 0.79940593, 0.7927495, 0.9609487, 0.76791537, 0.9629724, 0.81343853, 0.99587595
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_14_26_45_seed_1_16024747, commit_b3ee1ca3b, diva, 10, sketch, 1, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.7940952, 0.82838744, 0.83057857, 0.9638442, 0.8144243, 0.9698758, 0.7940952, 0.99488616
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_09_49_seed_2_16024747, commit_b3ee1ca3b, diva, 17, sketch, 2, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.74013746, 0.7998261, 0.767682, 0.95416856, 0.7746148, 0.95245177, 0.7930771, 0.99802047
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_21_51_seed_3_16024747, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.82947314, 0.8356669, 0.86270416, 0.970325, 0.84197307, 0.9757935, 0.83354545, 0.9981854
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_29_36_seed_4_16024747, commit_b3ee1ca3b, diva, 15, sketch, 4, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.78365993, 0.81378376, 0.8214966, 0.96227205, 0.8010044, 0.9646834, 0.8014762, 0.99802047
7, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_33_48_seed_5_16024747, commit_b3ee1ca3b, diva, 17, sketch, 5, "{'gamma_y': 183000, 'gamma_d': 285000, 'zx_dim': 64, 'zy_dim': 64, 'zd_dim': 96}", 0.8042759, 0.8287426, 0.7704018, 0.9657294, 0.78098613, 0.97020996, 0.8289641, 0.9970307
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024751, commit_b3ee1ca3b, diva, 17, sketch, 0, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8162382, 0.8388227, 0.84033865, 0.967677, 0.8333228, 0.9694799, 0.8355816, 0.9975256
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_16_38_18_seed_1_16024751, commit_b3ee1ca3b, diva, 12, sketch, 1, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.7638076, 0.8295489, 0.7981813, 0.95817137, 0.7903449, 0.9585305, 0.7986765, 0.99719566
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_17_30_56_seed_2_16024751, commit_b3ee1ca3b, diva, 12, sketch, 2, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.6917791, 0.78573257, 0.72676086, 0.94558275, 0.71948975, 0.9458662, 0.76889795, 0.99604094
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_18_23_31_seed_3_16024751, commit_b3ee1ca3b, diva, 16, sketch, 3, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8121659, 0.848197, 0.8537735, 0.9669571, 0.8348511, 0.9747454, 0.8121659, 0.9975256
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_19_33_05_seed_4_16024751, commit_b3ee1ca3b, diva, 21, sketch, 4, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.8055485, 0.8389145, 0.8492189, 0.9660619, 0.818514, 0.97758895, 0.8261644, 0.9983504
8, diva, mname_pathlist_te_sketch_diva_b3ee1ca3b_2024md_01md_23_21_02_43_seed_5_16024751, commit_b3ee1ca3b, diva, 13, sketch, 5, "{'gamma_y': 12961000, 'gamma_d': 30203000, 'zx_dim': 96, 'zy_dim': 96, 'zd_dim': 64}", 0.776279, 0.80675423, 0.8013875, 0.9612795, 0.7772442, 0.9632672, 0.80376685, 0.9965358
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_53_54_seed_0_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 0, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.8088572, 0.8491051, 0.8491289, 0.9664318, 0.8286017, 0.97521746, 0.81776536, 0.99802047
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_01_09_seed_1_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 1, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7599898, 0.8037702, 0.8128246, 0.9587391, 0.77384627, 0.9582466, 0.81649274, 0.99719566
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_07_36_seed_2_16024755, commit_b3ee1ca3b, hduva, 9, sketch, 2, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7895139, 0.86503744, 0.8223085, 0.962532, 0.8209601, 0.9728019, 0.83405447, 0.99373144
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_51_02_seed_3_16024755, commit_b3ee1ca3b, hduva, 14, sketch, 3, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.8185289, 0.8389629, 0.8599417, 0.9683686, 0.83277076, 0.97664744, 0.82972765, 0.99686575
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_57_21_seed_4_16024755, commit_b3ee1ca3b, hduva, 9, sketch, 4, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7533724, 0.8071529, 0.7979142, 0.9568216, 0.7742218, 0.9601734, 0.77755153, 0.99406135
9, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_40_50_seed_5_16024755, commit_b3ee1ca3b, hduva, 13, sketch, 5, "{'gamma_y': 183000, 'zy_dim': 64, 'zd_dim': 96}", 0.7579537, 0.82497734, 0.8042964, 0.9574827, 0.7761606, 0.9589906, 0.78493255, 0.9952161
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_46_36_seed_0_16024759, commit_b3ee1ca3b, hduva, 11, sketch, 0, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.80402136, 0.82243276, 0.8389009, 0.96599925, 0.8158603, 0.96947634, 0.8101298, 0.99488616
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_38_07_seed_1_16024759, commit_b3ee1ca3b, hduva, 18, sketch, 1, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.83685416, 0.85888225, 0.8640623, 0.9712956, 0.85724723, 0.976856, 0.84270805, 0.9981854
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_00_29_seed_2_16024759, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.70984983, 0.81996834, 0.7521597, 0.9485499, 0.7458495, 0.95176, 0.7610079, 0.9981854
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_13_56_seed_3_16024759, commit_b3ee1ca3b, hduva, 10, sketch, 3, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.82056504, 0.8628956, 0.8224456, 0.9683703, 0.82385194, 0.9774867, 0.85823363, 0.99604094
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_02_05_seed_4_16024759, commit_b3ee1ca3b, hduva, 10, sketch, 4, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.7999491, 0.8486854, 0.8022115, 0.96457064, 0.81297356, 0.96683913, 0.80351233, 0.99488616
10, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_49_26_seed_5_16024759, commit_b3ee1ca3b, hduva, 14, sketch, 5, "{'gamma_y': 2808000, 'zy_dim': 64, 'zd_dim': 64}", 0.73581064, 0.76811385, 0.78693783, 0.9546409, 0.7541803, 0.95589143, 0.7925681, 0.9965358
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_21_16_45_seed_0_16024763, commit_b3ee1ca3b, hduva, 13, sketch, 0, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.8360906, 0.85947746, 0.8472438, 0.9713079, 0.8395487, 0.9774059, 0.8360906, 0.99571097
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_17_39_seed_1_16024763, commit_b3ee1ca3b, hduva, 12, sketch, 1, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.7437007, 0.815734, 0.79228127, 0.9546533, 0.7805773, 0.9552982, 0.80198526, 0.99637085
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_13_55_seed_2_16024763, commit_b3ee1ca3b, hduva, 12, sketch, 2, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.7925681, 0.83036983, 0.8198591, 0.9634212, 0.81447154, 0.96575797, 0.8088572, 0.99670076
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_10_07_seed_3_16024763, commit_b3ee1ca3b, hduva, 14, sketch, 3, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.80096716, 0.8407683, 0.83554864, 0.9651266, 0.821665, 0.9663018, 0.8251464, 0.9978555
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_01_15_17_seed_4_16024763, commit_b3ee1ca3b, hduva, 16, sketch, 4, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.798931, 0.8538132, 0.8413292, 0.9643805, 0.8311324, 0.9728578, 0.8256554, 0.9983504
11, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_02_29_26_seed_5_16024763, commit_b3ee1ca3b, hduva, 16, sketch, 5, "{'gamma_y': 6173000, 'zy_dim': 64, 'zd_dim': 32}", 0.8246373, 0.8401987, 0.8378541, 0.96941555, 0.82614976, 0.97489727, 0.8391448, 0.9988453
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_22_34_52_seed_0_16027049, commit_b3ee1ca3b, hduva, 12, sketch, 0, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.78162384, 0.82397103, 0.8042433, 0.9617225, 0.8000897, 0.9657542, 0.81063884, 0.99587595
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_30_21_seed_1_16027049, commit_b3ee1ca3b, hduva, 18, sketch, 1, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.80478495, 0.8430432, 0.83742154, 0.9657999, 0.82561296, 0.9710495, 0.82998216, 0.9981854
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_52_22_seed_2_16027049, commit_b3ee1ca3b, hduva, 17, sketch, 2, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.76558924, 0.8170322, 0.8120358, 0.95902884, 0.7809752, 0.97133005, 0.81954694, 0.99769056
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_02_09_50_seed_3_16027049, commit_b3ee1ca3b, hduva, 18, sketch, 3, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.75184524, 0.80278385, 0.8044259, 0.9570502, 0.760897, 0.96414256, 0.7839145, 0.9978555
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_03_31_16_seed_4_16027049, commit_b3ee1ca3b, hduva, 13, sketch, 4, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.7353016, 0.81139207, 0.7786367, 0.9534276, 0.75945216, 0.95065665, 0.76889795, 0.99670076
12, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_04_31_32_seed_5_16027049, commit_b3ee1ca3b, hduva, 15, sketch, 5, "{'gamma_y': 563000, 'zy_dim': 64, 'zd_dim': 96}", 0.74624586, 0.8116144, 0.79529357, 0.95546436, 0.7714281, 0.95479494, 0.80758464, 0.9970307
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_23_14_24_seed_0_16027164, commit_b3ee1ca3b, hduva, 15, sketch, 0, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.84296256, 0.85363185, 0.8710297, 0.9724972, 0.85739744, 0.98053175, 0.84296256, 0.99719566
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_00_41_07_seed_1_16027164, commit_b3ee1ca3b, hduva, 12, sketch, 1, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.7999491, 0.8418414, 0.8049716, 0.9647083, 0.81251675, 0.9681519, 0.82031053, 0.99637085
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_01_50_58_seed_2_16027164, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.7737338, 0.838063, 0.78628767, 0.96002895, 0.78679633, 0.96735007, 0.7963858, 0.99802047
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_03_25_46_seed_3_16027164, commit_b3ee1ca3b, hduva, 17, sketch, 3, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8042759, 0.81738806, 0.8481816, 0.9659964, 0.82271624, 0.9660299, 0.8378722, 0.9988453
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_05_08_19_seed_4_16027164, commit_b3ee1ca3b, hduva, 10, sketch, 4, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8192924, 0.84042734, 0.83089125, 0.9683101, 0.82754636, 0.9738976, 0.8192924, 0.99488616
13, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_24_06_09_22_seed_5_16027164, commit_b3ee1ca3b, hduva, 18, sketch, 5, "{'gamma_y': 1568000, 'zy_dim': 64, 'zd_dim': 64}", 0.8101298, 0.8394004, 0.8490304, 0.96697515, 0.8242647, 0.97526217, 0.8276915, 0.99802047
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_13_28_22_seed_0_16024746, commit_b3ee1ca3b, hduva, 13, sketch, 0, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7953678, 0.8286916, 0.8273357, 0.96433115, 0.80493176, 0.9720765, 0.82998216, 0.99719566
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_14_28_39_seed_1_16024746, commit_b3ee1ca3b, hduva, 9, sketch, 1, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7444642, 0.79683435, 0.79551715, 0.9556328, 0.7545849, 0.9632004, 0.7859506, 0.99356645
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_11_02_seed_2_16024746, commit_b3ee1ca3b, hduva, 14, sketch, 2, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.8096208, 0.8530923, 0.85004437, 0.96644497, 0.83392453, 0.970892, 0.83278185, 0.9970307
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_15_43_seed_3_16024746, commit_b3ee1ca3b, hduva, 12, sketch, 3, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.834818, 0.8691151, 0.8239641, 0.9707824, 0.83705986, 0.97541, 0.834818, 0.9965358
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_11_31_seed_4_16024746, commit_b3ee1ca3b, hduva, 15, sketch, 4, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7925681, 0.8375949, 0.82744694, 0.96341133, 0.8152499, 0.972177, 0.7925681, 0.9970307
14, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_20_57_seed_5_16024746, commit_b3ee1ca3b, hduva, 10, sketch, 5, "{'gamma_y': 114000, 'zy_dim': 64, 'zd_dim': 32}", 0.7640621, 0.8007202, 0.79884726, 0.9592259, 0.7711973, 0.96116877, 0.7968949, 0.99472123
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_13_42_42_seed_0_16024749, commit_b3ee1ca3b, hduva, 11, sketch, 0, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.78365993, 0.8166496, 0.82525015, 0.962201, 0.8019366, 0.9636274, 0.79053193, 0.9922468
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_14_32_43_seed_1_16024749, commit_b3ee1ca3b, hduva, 13, sketch, 1, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.7856961, 0.8424032, 0.82455134, 0.96214294, 0.81131315, 0.9647727, 0.7991855, 0.99538106
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_31_16_seed_2_16024749, commit_b3ee1ca3b, hduva, 14, sketch, 2, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.8256554, 0.8568151, 0.8391192, 0.96924126, 0.84206104, 0.9696002, 0.83329093, 0.99637085
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_35_36_seed_3_16024749, commit_b3ee1ca3b, hduva, 15, sketch, 3, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.80682105, 0.8285475, 0.84422886, 0.966064, 0.8288692, 0.9735895, 0.8192924, 0.99686575
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_44_13_seed_4_16024749, commit_b3ee1ca3b, hduva, 13, sketch, 4, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.7811148, 0.8052782, 0.82968175, 0.961859, 0.7953919, 0.9641787, 0.8093662, 0.99505115
15, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_18_44_04_seed_5_16024749, commit_b3ee1ca3b, hduva, 12, sketch, 5, "{'gamma_y': 1871000, 'zy_dim': 32, 'zd_dim': 32}", 0.76202595, 0.8041822, 0.79938024, 0.9583194, 0.7805681, 0.9586368, 0.7671163, 0.99505115
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_15_33_50_seed_0_16024754, commit_b3ee1ca3b, hduva, 14, sketch, 0, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7770425, 0.8152, 0.80989665, 0.96116006, 0.7870748, 0.96274954, 0.7996946, 0.9978555
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_16_39_17_seed_1_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 1, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.8017307, 0.80518794, 0.8453148, 0.96555763, 0.8104323, 0.97089505, 0.8142021, 0.9975256
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_17_53_54_seed_2_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 2, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.8055485, 0.8338236, 0.8114544, 0.96609527, 0.8056227, 0.9735578, 0.8055485, 0.9973606
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_19_08_01_seed_3_16024754, commit_b3ee1ca3b, hduva, 12, sketch, 3, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7869687, 0.82582724, 0.81516707, 0.9628162, 0.79945683, 0.9709641, 0.81394756, 0.9965358
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_20_03_51_seed_4_16024754, commit_b3ee1ca3b, hduva, 16, sketch, 4, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.7465004, 0.806911, 0.79764295, 0.9559985, 0.76384366, 0.9614332, 0.82972765, 0.9981854
16, hduva, mname_pathlist_te_sketch_hduva_b3ee1ca3b_2024md_01md_23_21_16_45_seed_5_16024754, commit_b3ee1ca3b, hduva, 17, sketch, 5, "{'gamma_y': 12961000, 'zy_dim': 96, 'zd_dim': 64}", 0.77220666, 0.83474797, 0.8032352, 0.9599383, 0.7938092, 0.9658779, 0.79791296, 0.9983504
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_09_48_seed_0_16024757, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 0.46}", 0.53219646, 0.58054817, 0.59210795, 0.92102516, 0.51868886, 0.8752142, 0.53219646, 0.8614319
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_29_25_seed_1_16024757, commit_b3ee1ca3b, dann, 6, sketch, 1, "{'gamma_reg': 0.46}", 0.47696614, 0.7385664, 0.5283082, 0.9118836, 0.4859704, 0.85422313, 0.51285315, 0.8211811
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_52_11_seed_2_16024757, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 0.46}", 0.4805294, 0.54294425, 0.38152093, 0.90780985, 0.35437962, 0.862008, 0.4805294, 0.5930386
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_11_25_seed_3_16024757, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 0.46}", 0.38763043, 0.74996114, 0.4786849, 0.9069147, 0.45976892, 0.85488707, 0.4418427, 0.88617617
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_30_42_seed_4_16024757, commit_b3ee1ca3b, dann, 7, sketch, 4, "{'gamma_reg': 0.46}", 0.5339781, 0.6276603, 0.5828819, 0.9223038, 0.4899491, 0.8777402, 0.6905065, 0.9307159
17, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_56_59_seed_5_16024757, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 0.46}", 0.40748283, 0.25929672, 0.47369042, 0.8981868, 0.32707512, 0.8753823, 0.46347672, 0.7264929
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_05_15_seed_0_16024762, commit_b3ee1ca3b, dann, 17, sketch, 0, "{'gamma_reg': 0.03}", 0.70145077, 0.74457824, 0.73392946, 0.94820285, 0.7106812, 0.9369028, 0.78086025, 0.99422634
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_21_35_seed_1_16024762, commit_b3ee1ca3b, dann, 13, sketch, 1, "{'gamma_reg': 0.03}", 0.62331384, 0.70650554, 0.71260643, 0.9346708, 0.65358853, 0.94280386, 0.62331384, 0.8785879
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_21_34_seed_2_16024762, commit_b3ee1ca3b, dann, 24, sketch, 2, "{'gamma_reg': 0.03}", 0.74039197, 0.8026385, 0.7628846, 0.9542374, 0.7590819, 0.95464236, 0.7683889, 0.99455625
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_01_07_49_seed_3_16024762, commit_b3ee1ca3b, dann, 18, sketch, 3, "{'gamma_reg': 0.03}", 0.7533724, 0.7845059, 0.8027297, 0.95887923, 0.75913167, 0.94736606, 0.76762533, 0.99323654
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_02_28_49_seed_4_16024762, commit_b3ee1ca3b, dann, 15, sketch, 4, "{'gamma_reg': 0.03}", 0.76864344, 0.82173157, 0.80990624, 0.9598532, 0.7784317, 0.96451795, 0.8096208, 0.99290663
18, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_24_03_38_10_seed_5_16024762, commit_b3ee1ca3b, dann, 11, sketch, 5, "{'gamma_reg': 0.03}", 0.6151692, 0.7299912, 0.61486113, 0.9322932, 0.5983149, 0.92859465, 0.68338, 0.88766086
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_43_56_seed_0_16025614, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 0.56}", 0.4774752, 0.5405022, 0.5213009, 0.9114932, 0.4617066, 0.8330773, 0.4774752, 0.8104586
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_03_57_seed_1_16025614, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 0.56}", 0.49427336, 0.7107535, 0.48402792, 0.91528034, 0.4566947, 0.8618505, 0.49961823, 0.7893435
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_23_46_seed_2_16025614, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 0.56}", 0.45049632, 0.5577714, 0.36054027, 0.90227497, 0.34752566, 0.85838526, 0.45049632, 0.5638403
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_43_54_seed_3_16025614, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 0.56}", 0.41944516, 0.71213746, 0.4692499, 0.91038835, 0.4752947, 0.835885, 0.41944516, 0.83635765
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_04_13_seed_4_16025614, commit_b3ee1ca3b, dann, 6, sketch, 4, "{'gamma_reg': 0.56}", 0.4517689, 0.62484026, 0.53290707, 0.9108144, 0.4276008, 0.868919, 0.6569102, 0.91273504
19, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_23_28_05_seed_5_16025614, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 0.56}", 0.3771952, 0.25081342, 0.47061253, 0.8957746, 0.29634923, 0.8504536, 0.40544668, 0.7212141
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_27_31_seed_0_16024745, commit_b3ee1ca3b, dann, 10, sketch, 0, "{'gamma_reg': 21.400000000000002}", 0.1883431, 0.026926717, 0.14285715, 0.85716593, 0.045312595, 0.44466454, 0.1883431, 0.18591224
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_05_00_seed_1_16024745, commit_b3ee1ca3b, dann, 7, sketch, 1, "{'gamma_reg': 21.400000000000002}", 0.040722832, 0.005817548, 0.14285715, 0.8571429, 0.011179822, 0.47472575, 0.040722832, 0.2121412
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_31_44_seed_2_16024745, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 21.400000000000002}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.56205285, 0.19648765, 0.15357968
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_51_33_seed_3_16024745, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 21.400000000000002}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.51951313, 0.15474676, 0.18772683
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_11_19_seed_4_16024745, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 21.400000000000002}", 0.29193178, 0.08342015, 0.20921288, 0.87361985, 0.11921351, 0.5239539, 0.29193178, 0.22500825
20, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_31_08_seed_5_16024745, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 21.400000000000002}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.49482852, 0.020361416, 0.14236225
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_35_57_seed_0_16024748, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 1.3}", 0.10409773, 0.16593899, 0.20650686, 0.8656574, 0.0827665, 0.7297876, 0.19190633, 0.4891125
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_13_55_25_seed_1_16024748, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 1.3}", 0.22092135, 0.43092752, 0.23268948, 0.8723223, 0.16762874, 0.6682775, 0.22092135, 0.5813263
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_14_55_seed_2_16024748, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 1.3}", 0.309239, 0.28756887, 0.24436653, 0.8774016, 0.17435, 0.83223814, 0.309239, 0.39376444
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_34_40_seed_3_16024748, commit_b3ee1ca3b, dann, 5, sketch, 3, "{'gamma_reg': 1.3}", 0.15474676, 0.022117939, 0.14285715, 0.8571532, 0.038305245, 0.64824563, 0.15500127, 0.4048169
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_14_54_15_seed_4_16024748, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 1.3}", 0.3540341, 0.4966027, 0.33439973, 0.887298, 0.29969656, 0.8186436, 0.3540341, 0.77499175
21, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_13_45_seed_5_16024748, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 1.3}", 0.14609316, 0.24724978, 0.23662297, 0.86036426, 0.09878443, 0.7933609, 0.2865869, 0.5016496
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_15_23_51_seed_0_16024752, commit_b3ee1ca3b, dann, 17, sketch, 0, "{'gamma_reg': 0.030000000000000002}", 0.72053957, 0.7464014, 0.74862874, 0.95198745, 0.7097731, 0.9324455, 0.77831507, 0.99356645
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_16_24_03_seed_1_16024752, commit_b3ee1ca3b, dann, 28, sketch, 1, "{'gamma_reg': 0.030000000000000002}", 0.74624586, 0.82407, 0.7618279, 0.9553884, 0.7628238, 0.93006426, 0.78365993, 0.99571097
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_01_00_seed_2_16024752, commit_b3ee1ca3b, dann, 19, sketch, 2, "{'gamma_reg': 0.030000000000000002}", 0.7627895, 0.8211311, 0.7667581, 0.95824367, 0.7758153, 0.9531002, 0.79180455, 0.99241173
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_07_17_seed_3_16024752, commit_b3ee1ca3b, dann, 17, sketch, 3, "{'gamma_reg': 0.030000000000000002}", 0.73046577, 0.78654194, 0.78488684, 0.9539901, 0.7378545, 0.9476334, 0.7831509, 0.9922468
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_06_45_seed_4_16024752, commit_b3ee1ca3b, dann, 22, sketch, 4, "{'gamma_reg': 0.030000000000000002}", 0.78900486, 0.8220199, 0.83529544, 0.9637714, 0.79794437, 0.96457577, 0.8091117, 0.99620587
22, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_23_14_seed_5_16024752, commit_b3ee1ca3b, dann, 11, sketch, 5, "{'gamma_reg': 0.030000000000000002}", 0.65411043, 0.747114, 0.70159507, 0.93996745, 0.6421569, 0.95416486, 0.6800713, 0.8879908
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_12_05_seed_0_16024756, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 2.9499999999999997}", 0.052430645, 0.04638283, 0.16557084, 0.85719526, 0.03188371, 0.5719687, 0.12267753, 0.2052128
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_31_54_seed_1_16024756, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 2.9499999999999997}", 0.040977348, 0.14867617, 0.14309211, 0.85718083, 0.011651708, 0.4616425, 0.0531942, 0.21840976
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_18_51_24_seed_2_16024756, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 2.9499999999999997}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.6005271, 0.19648765, 0.1704058
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_11_07_seed_3_16024756, commit_b3ee1ca3b, dann, 7, sketch, 3, "{'gamma_reg': 2.9499999999999997}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.49411964, 0.15474676, 0.18558231
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_37_48_seed_4_16024756, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 2.9499999999999997}", 0.2056503, 0.2450872, 0.15132505, 0.8591176, 0.11361451, 0.58329403, 0.28964114, 0.2560211
23, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_19_57_47_seed_5_16024756, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 2.9499999999999997}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.4828947, 0.020361416, 0.28587925
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_21_35_seed_0_16024760, commit_b3ee1ca3b, dann, 5, sketch, 0, "{'gamma_reg': 3.83}", 0.030542122, 0.043743927, 0.15052521, 0.85538816, 0.016392944, 0.49779695, 0.035377957, 0.16875619
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_20_46_28_seed_1_16024760, commit_b3ee1ca3b, dann, 5, sketch, 1, "{'gamma_reg': 3.83}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.47866315, 0.06159328, 0.22616298
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_11_01_seed_2_16024760, commit_b3ee1ca3b, dann, 5, sketch, 2, "{'gamma_reg': 3.83}", 0.19648765, 0.028069666, 0.14285715, 0.8571429, 0.04692011, 0.52114373, 0.19648765, 0.14170241
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_21_35_34_seed_3_16024760, commit_b3ee1ca3b, dann, 10, sketch, 3, "{'gamma_reg': 3.83}", 0.15474676, 0.022106681, 0.14285715, 0.8571429, 0.038288362, 0.46591878, 0.15474676, 0.18772683
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_22_35_seed_4_16024760, commit_b3ee1ca3b, dann, 5, sketch, 4, "{'gamma_reg': 3.83}", 0.03512344, 0.00812889, 0.11901545, 0.8543443, 0.011592779, 0.46768957, 0.19165182, 0.21494557
24, dann, mname_pathlist_te_sketch_dann_b3ee1ca3b_2024md_01md_23_22_47_27_seed_5_16024760, commit_b3ee1ca3b, dann, 5, sketch, 5, "{'gamma_reg': 3.83}", 0.020361416, 0.002908774, 0.14285715, 0.8571429, 0.005701458, 0.49307644, 0.021634003, 0.14236225
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_38_seed_0_16186165, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7378468, 0.7704221, 0.7443055, 0.9543197, 0.7354704, 0.95449847, 0.7727157, 0.99571097
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_28_23_seed_1_16186165, commit_bc6e92a92, erm, 18, sketch, 1, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7355561, 0.76060796, 0.7895907, 0.9549615, 0.7484492, 0.9547137, 0.7355561, 0.991092
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_02_05_seed_2_16186165, commit_bc6e92a92, erm, 15, sketch, 2, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.74319166, 0.81604606, 0.7720804, 0.95484555, 0.75769734, 0.956214, 0.7859506, 0.9815242
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_27_43_seed_3_16186165, commit_bc6e92a92, erm, 17, sketch, 3, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.74930006, 0.7965334, 0.79418015, 0.95703346, 0.7513975, 0.96447295, 0.77067953, 0.9891125
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_58_22_seed_4_16186165, commit_bc6e92a92, erm, 25, sketch, 4, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.81369305, 0.8353387, 0.84837496, 0.9673915, 0.829996, 0.97602785, 0.8144566, 0.99620587
1, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_54_01_seed_5_16186165, commit_bc6e92a92, erm, 19, sketch, 5, "{'epochs_ctr': 10, 'tau': 0.4, 'epos_per_match_update': 10, 'gamma_reg': 0.01}", 0.7195215, 0.7619068, 0.7825097, 0.95233274, 0.73684037, 0.9534331, 0.76584375, 0.99241173
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_46_seed_0_16186168, commit_bc6e92a92, erm, 21, sketch, 0, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.8154747, 0.84167635, 0.85123134, 0.96769655, 0.833485, 0.97520304, 0.81801987, 0.99406135
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_54_30_seed_1_16186168, commit_bc6e92a92, erm, 23, sketch, 1, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.8144566, 0.8490039, 0.84520954, 0.96737885, 0.832376, 0.97453284, 0.8144566, 0.99554604
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_13_11_seed_2_16186168, commit_bc6e92a92, erm, 21, sketch, 2, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.74191904, 0.80309606, 0.78961045, 0.9549442, 0.7572081, 0.96595454, 0.81394756, 0.9934015
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_24_55_seed_3_16186168, commit_bc6e92a92, erm, 18, sketch, 3, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7701705, 0.8053024, 0.7909181, 0.96008444, 0.7745306, 0.96891975, 0.77500635, 0.98762786
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_23_30_seed_4_16186168, commit_bc6e92a92, erm, 21, sketch, 4, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7615169, 0.8249866, 0.80695415, 0.958088, 0.7835285, 0.96621895, 0.8027488, 0.9938964
2, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_33_15_seed_5_16186168, commit_bc6e92a92, erm, 25, sketch, 5, "{'epochs_ctr': 5, 'tau': 0.02, 'epos_per_match_update': 5, 'gamma_reg': 21.400000000000002}", 0.7729702, 0.8277402, 0.7833496, 0.9600401, 0.78051275, 0.9673684, 0.7757699, 0.99538106
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_25_22_seed_0_16186173, commit_bc6e92a92, erm, 11, sketch, 0, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.8098753, 0.8209815, 0.8436291, 0.96742356, 0.81585723, 0.9746373, 0.8098753, 0.9861432
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_38_seed_1_16186173, commit_bc6e92a92, erm, 16, sketch, 1, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.79791296, 0.84659326, 0.8168088, 0.9642664, 0.8200488, 0.97215277, 0.82336473, 0.99274164
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_07_25_seed_2_16186173, commit_bc6e92a92, erm, 12, sketch, 2, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.762535, 0.79147685, 0.8064903, 0.95954376, 0.7680855, 0.9667866, 0.7811148, 0.98416364
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_52_20_seed_3_16186173, commit_bc6e92a92, erm, 25, sketch, 3, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7345381, 0.78482544, 0.7848303, 0.95440376, 0.7433994, 0.9620869, 0.7953678, 0.9970307
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_34_55_seed_4_16186173, commit_bc6e92a92, erm, 21, sketch, 4, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7923136, 0.84078526, 0.83026004, 0.9634167, 0.81466335, 0.97009665, 0.7923136, 0.99686575
3, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_00_04_seed_5_16186173, commit_bc6e92a92, erm, 15, sketch, 5, "{'epochs_ctr': 5, 'tau': 0.14, 'epos_per_match_update': 9, 'gamma_reg': 0.34}", 0.7294477, 0.7666019, 0.773353, 0.9535708, 0.73753417, 0.95106125, 0.74293715, 0.9907621
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_56_25_seed_0_16186176, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.8246373, 0.84536415, 0.84042716, 0.9691203, 0.83969885, 0.97568685, 0.8246373, 0.99604094
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_08_02_seed_1_16186176, commit_bc6e92a92, erm, 18, sketch, 1, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7632986, 0.7962879, 0.8174462, 0.9589683, 0.7797811, 0.9642961, 0.8116569, 0.991257
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_07_20_seed_2_16186176, commit_bc6e92a92, erm, 19, sketch, 2, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.77780604, 0.82555234, 0.8162257, 0.96081066, 0.8068596, 0.966362, 0.7869687, 0.99439126
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_10_17_seed_3_16186176, commit_bc6e92a92, erm, 22, sketch, 3, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7968949, 0.8228895, 0.82797724, 0.9647045, 0.80945325, 0.97161585, 0.80045813, 0.99422634
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_23_47_seed_4_16186176, commit_bc6e92a92, erm, 18, sketch, 4, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.7892594, 0.82561034, 0.7885669, 0.963024, 0.79090685, 0.96710277, 0.8282006, 0.99323654
4, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_11_23_07_seed_5_16186176, commit_bc6e92a92, erm, 21, sketch, 5, "{'epochs_ctr': 10, 'tau': 0.21000000000000002, 'epos_per_match_update': 1, 'gamma_reg': 0.56}", 0.77475184, 0.78697693, 0.80699646, 0.9617761, 0.76497555, 0.9682423, 0.7940952, 0.99587595
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_47_07_seed_0_16187005, commit_bc6e92a92, erm, 22, sketch, 0, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.7157037, 0.7649606, 0.7792549, 0.95172024, 0.7278553, 0.94520015, 0.74039197, 0.98383373
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_20_18_seed_1_16187005, commit_bc6e92a92, erm, 33, sketch, 1, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.72995675, 0.77780735, 0.7879981, 0.9538951, 0.7455909, 0.9528061, 0.7765335, 0.99587595
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_43_00_seed_2_16187005, commit_bc6e92a92, erm, 30, sketch, 2, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.74319166, 0.8186761, 0.7784499, 0.9548885, 0.7637073, 0.96460605, 0.7732247, 0.9922468
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_12_53_04_seed_3_16187005, commit_bc6e92a92, erm, 34, sketch, 3, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.7999491, 0.8252119, 0.8429972, 0.96518296, 0.8146754, 0.97201777, 0.8091117, 0.99686575
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_15_25_03_seed_4_16187005, commit_bc6e92a92, erm, 29, sketch, 4, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.78213286, 0.813838, 0.80959755, 0.96218336, 0.7913796, 0.9691063, 0.7900229, 0.99356645
5, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_17_34_01_seed_5_16187005, commit_bc6e92a92, erm, 31, sketch, 5, "{'epochs_ctr': 4, 'tau': 0.02, 'epos_per_match_update': 7, 'gamma_reg': 71.56}", 0.80045813, 0.8401321, 0.8358805, 0.9649217, 0.8200285, 0.97093827, 0.80045813, 0.9952161
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_42_seed_0_16186159, commit_bc6e92a92, erm, 23, sketch, 0, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7610079, 0.82385606, 0.79748774, 0.95810604, 0.78265166, 0.9656664, 0.8159837, 0.99323654
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_51_39_seed_1_16186159, commit_bc6e92a92, erm, 22, sketch, 1, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.73275644, 0.79359543, 0.77229196, 0.95343834, 0.7437384, 0.9579231, 0.7864597, 0.9897724
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_56_05_seed_2_16186159, commit_bc6e92a92, erm, 28, sketch, 2, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7638076, 0.8203492, 0.7857815, 0.9586245, 0.7771242, 0.96434367, 0.7859506, 0.99472123
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_21_36_seed_3_16186159, commit_bc6e92a92, erm, 22, sketch, 3, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.74293715, 0.80863667, 0.76703954, 0.9545922, 0.76922923, 0.9553374, 0.7515907, 0.9901023
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_26_01_seed_4_16186159, commit_bc6e92a92, erm, 29, sketch, 4, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7996946, 0.83276594, 0.81772876, 0.9646791, 0.8177749, 0.9673376, 0.7996946, 0.99488616
6, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_57_03_seed_5_16186159, commit_bc6e92a92, erm, 26, sketch, 5, "{'epochs_ctr': 7, 'tau': 0.48000000000000004, 'epos_per_match_update': 6, 'gamma_reg': 7.26}", 0.7803512, 0.81343186, 0.83309007, 0.96209294, 0.7965316, 0.96758944, 0.79740393, 0.9952161
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_37_seed_0_16186163, commit_bc6e92a92, erm, 19, sketch, 0, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.77220666, 0.79882985, 0.80172414, 0.9602886, 0.78536755, 0.9607956, 0.77220666, 0.991422
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_23_03_seed_1_16186163, commit_bc6e92a92, erm, 23, sketch, 1, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.6994146, 0.7703788, 0.73856306, 0.94781685, 0.7103196, 0.94907236, 0.74471873, 0.99241173
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_14_03_seed_2_16186163, commit_bc6e92a92, erm, 21, sketch, 2, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.72613895, 0.790726, 0.78020644, 0.95215636, 0.7597667, 0.9527741, 0.740901, 0.99290663
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_59_59_seed_3_16186163, commit_bc6e92a92, erm, 19, sketch, 3, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.711886, 0.7801745, 0.7568008, 0.9498227, 0.72270966, 0.9422176, 0.76787984, 0.9902672
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_40_06_seed_4_16186163, commit_bc6e92a92, erm, 18, sketch, 4, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.77449733, 0.8063938, 0.8200451, 0.9605768, 0.79482263, 0.9638913, 0.77449733, 0.991257
7, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_16_11_seed_5_16186163, commit_bc6e92a92, erm, 23, sketch, 5, "{'epochs_ctr': 9, 'tau': 0.23, 'epos_per_match_update': 10, 'gamma_reg': 2.5799999999999996}", 0.8289641, 0.86487806, 0.8401003, 0.96981895, 0.84292257, 0.9768435, 0.8388903, 0.9952161
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_42_39_seed_0_16186166, commit_bc6e92a92, erm, 17, sketch, 0, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7724612, 0.8144035, 0.81467444, 0.96027416, 0.78826547, 0.97063047, 0.7933316, 0.98515344
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_24_20_seed_1_16186166, commit_bc6e92a92, erm, 22, sketch, 1, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.8093662, 0.83398545, 0.83673286, 0.9665288, 0.8255647, 0.97438383, 0.81394756, 0.99290663
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_22_27_seed_2_16186166, commit_bc6e92a92, erm, 29, sketch, 2, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.8070756, 0.85513675, 0.8442576, 0.96602, 0.831663, 0.9775454, 0.8220921, 0.99620587
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_41_54_seed_3_16186166, commit_bc6e92a92, erm, 20, sketch, 3, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7442097, 0.8039538, 0.79364073, 0.9553429, 0.7613833, 0.96379006, 0.78365993, 0.9901023
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_31_37_seed_4_16186166, commit_bc6e92a92, erm, 27, sketch, 4, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.76508015, 0.7965516, 0.79914457, 0.95967865, 0.7701855, 0.96500754, 0.78493255, 0.99604094
8, matchdg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_42_09_seed_5_16186166, commit_bc6e92a92, erm, 27, sketch, 5, "{'epochs_ctr': 6, 'tau': 0.03, 'epos_per_match_update': 9, 'gamma_reg': 30.200000000000003}", 0.7564266, 0.7915818, 0.80865806, 0.95806503, 0.7724714, 0.9620347, 0.7607534, 0.99587595
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_47_16_seed_0_16186170, commit_bc6e92a92, erm, 11, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.49427336, 0.625519, 0.5985502, 0.9123283, 0.5533517, 0.82444346, 0.49427336, 0.5560871
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_19_39_seed_1_16186170, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.5523034, 0.67731404, 0.6039936, 0.9221121, 0.54158974, 0.89396644, 0.5523034, 0.5265589
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_03_20_seed_2_16186170, commit_bc6e92a92, erm, 6, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.43649784, 0.5092555, 0.5434992, 0.90627533, 0.44171816, 0.8415363, 0.43649784, 0.53530186
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_55_33_seed_3_16186170, commit_bc6e92a92, erm, 7, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.33749047, 0.48256764, 0.47562492, 0.8930198, 0.3678519, 0.7151989, 0.4721303, 0.53414714
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_55_46_seed_4_16186170, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.61262405, 0.66669035, 0.701396, 0.9324974, 0.65911746, 0.91355234, 0.61262405, 0.61728805
9, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_39_30_seed_5_16186170, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00019, 'dial_epsilon': 0.002, 'gamma_reg': 7.26}", 0.4950369, 0.62991333, 0.59331024, 0.9115766, 0.568866, 0.8496384, 0.511326, 0.55757177
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_30_46_seed_0_16186174, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.66403663, 0.7324382, 0.70565844, 0.9408107, 0.71265316, 0.92673457, 0.66403663, 0.6200924
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_01_37_seed_1_16186174, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.64825654, 0.73932856, 0.7136675, 0.93750256, 0.6950802, 0.94517165, 0.75591755, 0.69482017
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_31_19_seed_2_16186174, commit_bc6e92a92, erm, 5, sketch, 2, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.55179435, 0.63660705, 0.62906235, 0.9262587, 0.56638867, 0.9119729, 0.70755917, 0.65489936
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_00_34_seed_3_16186174, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.7251209, 0.7564398, 0.7779994, 0.95198363, 0.7458556, 0.95591456, 0.7251209, 0.7716925
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_31_07_seed_4_16186174, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.6215322, 0.70347667, 0.6955265, 0.93517506, 0.6488452, 0.94331664, 0.71697634, 0.7095018
10, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_00_44_seed_5_16186174, commit_bc6e92a92, erm, 5, sketch, 5, "{'dial_steps_perturb': 3, 'dial_noise_scale': 5e-05, 'dial_epsilon': 0.006, 'gamma_reg': 1.57}", 0.4461695, 0.5222574, 0.56449664, 0.9051949, 0.50596607, 0.8109033, 0.5958259, 0.62372154
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_39_28_seed_0_16186178, commit_bc6e92a92, erm, 7, sketch, 0, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.48307458, 0.68152374, 0.5972893, 0.9092587, 0.576109, 0.80767184, 0.6604734, 0.56532496
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_34_30_seed_1_16186178, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.51005346, 0.7276707, 0.5937769, 0.9126904, 0.59370506, 0.8793119, 0.5601934, 0.55575716
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_14_15_seed_2_16186178, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.66836345, 0.7401993, 0.74275166, 0.94405794, 0.6923636, 0.95230603, 0.66836345, 0.69580996
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_23_47_seed_3_16186178, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.60371596, 0.617287, 0.6871907, 0.93423223, 0.5850426, 0.922277, 0.60371596, 0.65489936
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_03_39_seed_4_16186178, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.55204886, 0.66139126, 0.6452814, 0.92309266, 0.59611285, 0.9078003, 0.55204886, 0.59320354
11, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_43_29_seed_5_16186178, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.00023, 'dial_epsilon': 0.003, 'gamma_reg': 36.91}", 0.4835836, 0.6013607, 0.59329945, 0.9107915, 0.54888415, 0.84028, 0.5212522, 0.5415704
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_31_56_seed_0_16187054, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.78365993, 0.81275463, 0.81076354, 0.96197164, 0.80251324, 0.9694045, 0.78365993, 0.81194323
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_04_37_seed_1_16187054, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.719267, 0.79942536, 0.7678649, 0.95003366, 0.7656511, 0.9577285, 0.75209975, 0.8487298
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_37_13_seed_2_16187054, commit_bc6e92a92, erm, 8, sketch, 2, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.7856961, 0.82141626, 0.7806132, 0.9623255, 0.7840185, 0.9673783, 0.8284551, 0.91685915
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_27_54_seed_3_16187054, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.75566304, 0.7673075, 0.80312943, 0.9572895, 0.76947224, 0.9629673, 0.75566304, 0.85714287
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_00_37_seed_4_16187054, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.78518707, 0.8443763, 0.8180501, 0.9618964, 0.8170545, 0.9751946, 0.78518707, 0.87627846
12, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_10_33_40_seed_5_16187054, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.054560000000000004, 'dial_epsilon': 0.004, 'gamma_reg': 1.57}", 0.7498091, 0.82885325, 0.79035103, 0.95547533, 0.7968145, 0.9627522, 0.8192924, 0.8683603
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_56_53_seed_0_16187024, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.77755153, 0.7905518, 0.8103048, 0.9614619, 0.7874285, 0.9637175, 0.77755153, 0.8210162
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_22_34_seed_1_16187024, commit_bc6e92a92, erm, 7, sketch, 1, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.769916, 0.80860335, 0.8222357, 0.95970345, 0.7937208, 0.9708888, 0.7757699, 0.8830419
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_57_22_seed_2_16187024, commit_bc6e92a92, erm, 6, sketch, 2, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.8259099, 0.84973514, 0.8602667, 0.96947026, 0.839708, 0.9799477, 0.8259099, 0.8708347
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_28_01_seed_3_16187024, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.74624586, 0.75578606, 0.7888394, 0.95617986, 0.75274885, 0.96270454, 0.7538814, 0.8601122
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_53_57_seed_4_16187024, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.70017815, 0.7550952, 0.76288885, 0.948362, 0.7223214, 0.95917404, 0.72639346, 0.82613
13, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_19_36_seed_5_16187024, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 2, 'dial_noise_scale': 0.0061, 'dial_epsilon': 0.002, 'gamma_reg': 14.69}", 0.73937386, 0.81398225, 0.78414327, 0.95377606, 0.7837685, 0.96255267, 0.77220666, 0.84493566
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186161, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.43624333, 0.4817011, 0.52681726, 0.90321445, 0.45890358, 0.79991317, 0.49758208, 0.5003299
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_08_29_seed_1_16186161, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.45227793, 0.5384319, 0.4819161, 0.90701854, 0.40867615, 0.86122954, 0.45227793, 0.54519963
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_34_41_seed_2_16186161, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.6948333, 0.7553978, 0.74975085, 0.9462785, 0.7414824, 0.93827415, 0.6948333, 0.7307819
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_20_01_seed_3_16186161, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.49020106, 0.5869913, 0.56879556, 0.91142154, 0.5033116, 0.8584433, 0.49020106, 0.5917189
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_46_06_seed_4_16186161, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.51997966, 0.5897843, 0.5998276, 0.91688657, 0.531922, 0.8925964, 0.51997966, 0.6111844
14, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_12_12_seed_5_16186161, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.04147000000000001, 'dial_epsilon': 0.004, 'gamma_reg': 0.56}", 0.5538305, 0.5680279, 0.6301049, 0.92256576, 0.57827204, 0.8840481, 0.5538305, 0.5595513
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186164, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.3698142, 0.49413487, 0.5060455, 0.8949981, 0.41615272, 0.74858963, 0.45736828, 0.48020455
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_07_10_seed_1_16186164, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.5495037, 0.65817153, 0.61483765, 0.9214094, 0.54809755, 0.91074663, 0.5988801, 0.49670076
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_32_09_seed_2_16186164, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.6172054, 0.72506493, 0.6986534, 0.9368346, 0.64782274, 0.94197035, 0.6172054, 0.60755527
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_15_30_seed_3_16186164, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.46805802, 0.54677474, 0.57251614, 0.9119469, 0.44577256, 0.8445963, 0.46805802, 0.56483006
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_40_29_seed_4_16186164, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.6243319, 0.6718978, 0.7049367, 0.93443084, 0.6667354, 0.92633164, 0.6243319, 0.608545
15, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_05_29_seed_5_16186164, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 5, 'dial_noise_scale': 0.00018, 'dial_epsilon': 0.009000000000000001, 'gamma_reg': 30.200000000000003}", 0.46296766, 0.5942111, 0.5757668, 0.9096116, 0.5198231, 0.8340434, 0.50343597, 0.58380073
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_45_17_seed_0_16186169, commit_bc6e92a92, erm, 5, sketch, 0, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.4275897, 0.59023064, 0.5518036, 0.9078727, 0.48763198, 0.8342716, 0.54161364, 0.54717916
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_25_41_seed_1_16186169, commit_bc6e92a92, erm, 5, sketch, 1, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.46729448, 0.51485384, 0.5684904, 0.9079168, 0.45804703, 0.85278064, 0.5698651, 0.54420984
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_53_seed_2_16186169, commit_bc6e92a92, erm, 9, sketch, 2, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.7220667, 0.76334655, 0.78270257, 0.9524921, 0.73986757, 0.9581523, 0.7220667, 0.71643025
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_15_46_seed_3_16186169, commit_bc6e92a92, erm, 5, sketch, 3, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.60626113, 0.61716735, 0.68902993, 0.9343034, 0.5916376, 0.9263936, 0.60626113, 0.6283405
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_56_26_seed_4_16186169, commit_bc6e92a92, erm, 5, sketch, 4, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.5075083, 0.63558114, 0.6101809, 0.91388637, 0.57735455, 0.88281375, 0.5075083, 0.5692841
16, dial, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_36_42_seed_5_16186169, commit_bc6e92a92, erm, 7, sketch, 5, "{'dial_steps_perturb': 4, 'dial_noise_scale': 0.0007100000000000001, 'dial_epsilon': 0.007, 'gamma_reg': 71.56}", 0.67523545, 0.72523105, 0.7491259, 0.94354314, 0.71830416, 0.93909913, 0.67523545, 0.66595185
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_58_11_seed_0_16186172, commit_bc6e92a92, erm, 8, sketch, 0, "{'gamma_reg': 3.83}", 0.72028506, 0.79866326, 0.65016186, 0.9506391, 0.6721643, 0.9581829, 0.72028506, 0.90448695
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_32_25_seed_1_16186172, commit_bc6e92a92, erm, 10, sketch, 1, "{'gamma_reg': 3.83}", 0.76609826, 0.79126644, 0.71690786, 0.9587482, 0.7382011, 0.96018094, 0.76609826, 0.93500495
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_13_40_seed_2_16186172, commit_bc6e92a92, erm, 12, sketch, 2, "{'gamma_reg': 3.83}", 0.72970223, 0.7367532, 0.6516379, 0.9530333, 0.66142166, 0.9523848, 0.776788, 0.9518311
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_02_25_seed_3_16186172, commit_bc6e92a92, erm, 9, sketch, 3, "{'gamma_reg': 3.83}", 0.7281751, 0.79572284, 0.71098506, 0.9518854, 0.73123336, 0.9563463, 0.80809367, 0.9338502
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_39_47_seed_4_16186172, commit_bc6e92a92, erm, 6, sketch, 4, "{'gamma_reg': 3.83}", 0.5047086, 0.47929803, 0.40999818, 0.9133245, 0.35132426, 0.87578493, 0.5047086, 0.8206862
17, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_07_13_seed_5_16186172, commit_bc6e92a92, erm, 9, sketch, 5, "{'gamma_reg': 3.83}", 0.7253754, 0.7709863, 0.6616904, 0.95207167, 0.6831337, 0.9574216, 0.81801987, 0.94374794
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_33_38_seed_0_16186177, commit_bc6e92a92, erm, 12, sketch, 0, "{'gamma_reg': 0.5}", 0.66861796, 0.74021924, 0.60712385, 0.94171536, 0.6347481, 0.9367917, 0.77475184, 0.95331573
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_12_19_seed_1_16186177, commit_bc6e92a92, erm, 11, sketch, 1, "{'gamma_reg': 0.5}", 0.72690254, 0.7771555, 0.6404389, 0.9517441, 0.667871, 0.9535092, 0.75235426, 0.9364896
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_46_17_seed_2_16186177, commit_bc6e92a92, erm, 14, sketch, 2, "{'gamma_reg': 0.5}", 0.7533724, 0.8111661, 0.70386827, 0.95659006, 0.7330376, 0.9623435, 0.813184, 0.94638735
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_29_14_seed_3_16186177, commit_bc6e92a92, erm, 11, sketch, 3, "{'gamma_reg': 0.5}", 0.62611353, 0.7112845, 0.5674795, 0.9345324, 0.5845986, 0.93091804, 0.75897175, 0.93516994
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_03_28_seed_4_16186177, commit_bc6e92a92, erm, 11, sketch, 4, "{'gamma_reg': 0.5}", 0.73631966, 0.78477275, 0.6995563, 0.95356965, 0.7244837, 0.9565617, 0.76889795, 0.94490266
18, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_37_37_seed_5_16186177, commit_bc6e92a92, erm, 12, sketch, 5, "{'gamma_reg': 0.5}", 0.75489944, 0.77304614, 0.6953113, 0.9571249, 0.7131102, 0.9566486, 0.7996946, 0.9590894
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_15_14_seed_0_16187027, commit_bc6e92a92, erm, 10, sketch, 0, "{'gamma_reg': 0.34}", 0.705523, 0.7701694, 0.6169137, 0.948143, 0.6397787, 0.954602, 0.78162384, 0.9414385
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_46_39_seed_1_16187027, commit_bc6e92a92, erm, 12, sketch, 1, "{'gamma_reg': 0.34}", 0.72435737, 0.77838564, 0.66003335, 0.9514922, 0.6786692, 0.95535135, 0.777297, 0.9482019
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_24_15_seed_2_16187027, commit_bc6e92a92, erm, 8, sketch, 2, "{'gamma_reg': 0.34}", 0.4963095, 0.6429369, 0.40372878, 0.91170514, 0.35831144, 0.88301444, 0.49936372, 0.8668756
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_50_18_seed_3_16187027, commit_bc6e92a92, erm, 6, sketch, 3, "{'gamma_reg': 0.34}", 0.61924154, 0.6970624, 0.56919247, 0.93314874, 0.57254744, 0.90443057, 0.734029, 0.89524907
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_10_47_seed_4_16187027, commit_bc6e92a92, erm, 14, sketch, 4, "{'gamma_reg': 0.34}", 0.73326546, 0.78722775, 0.66719246, 0.95279795, 0.7006416, 0.94955754, 0.78773224, 0.9498515
19, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_09_53_45_seed_5_16187027, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 0.34}", 0.63553065, 0.6982225, 0.6167128, 0.9375163, 0.61714584, 0.93113303, 0.75566304, 0.9414385
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186160, commit_bc6e92a92, erm, 17, sketch, 0, "{'gamma_reg': 2.5799999999999996}", 0.769407, 0.77351713, 0.7621285, 0.96016514, 0.7526493, 0.96343106, 0.83379996, 0.9612339
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_33_59_seed_1_16186160, commit_bc6e92a92, erm, 10, sketch, 1, "{'gamma_reg': 2.5799999999999996}", 0.82056504, 0.8434092, 0.8390912, 0.96831053, 0.83549726, 0.97593904, 0.82056504, 0.9374794
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_05_51_seed_2_16186160, commit_bc6e92a92, erm, 11, sketch, 2, "{'gamma_reg': 2.5799999999999996}", 0.6948333, 0.7499678, 0.68825936, 0.947455, 0.6852014, 0.9443708, 0.7668618, 0.9475421
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_40_46_seed_3_16186160, commit_bc6e92a92, erm, 11, sketch, 3, "{'gamma_reg': 2.5799999999999996}", 0.6963604, 0.7888641, 0.64910465, 0.9463991, 0.67369354, 0.9491251, 0.8289641, 0.94407785
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_15_44_seed_4_16186160, commit_bc6e92a92, erm, 14, sketch, 4, "{'gamma_reg': 2.5799999999999996}", 0.7862051, 0.8221892, 0.7655114, 0.9623345, 0.7855887, 0.96650094, 0.7996946, 0.9399538
20, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_59_29_seed_5_16186160, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 2.5799999999999996}", 0.68108934, 0.70493066, 0.6160412, 0.9449099, 0.6226977, 0.9392367, 0.7533724, 0.9326955
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_33_seed_0_16186162, commit_bc6e92a92, erm, 12, sketch, 0, "{'gamma_reg': 1.51}", 0.7325019, 0.77242124, 0.6726694, 0.95298016, 0.69904697, 0.94985723, 0.8091117, 0.9378093
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_16_09_seed_1_16186162, commit_bc6e92a92, erm, 14, sketch, 1, "{'gamma_reg': 1.51}", 0.6635276, 0.7462404, 0.6261383, 0.9412035, 0.63662744, 0.93543154, 0.8017307, 0.94407785
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_55_23_seed_2_16186162, commit_bc6e92a92, erm, 7, sketch, 2, "{'gamma_reg': 1.51}", 0.74039197, 0.7684219, 0.6693092, 0.95453775, 0.6882164, 0.95993835, 0.76177144, 0.930386
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_16_16_seed_3_16186162, commit_bc6e92a92, erm, 12, sketch, 3, "{'gamma_reg': 1.51}", 0.74039197, 0.7589879, 0.7021611, 0.95471597, 0.7141944, 0.9539665, 0.7831509, 0.9486968
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_50_26_seed_4_16186162, commit_bc6e92a92, erm, 10, sketch, 4, "{'gamma_reg': 1.51}", 0.7151947, 0.76659894, 0.6462527, 0.9498914, 0.67466855, 0.94826144, 0.7742428, 0.9416034
21, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_18_49_seed_5_16186162, commit_bc6e92a92, erm, 14, sketch, 5, "{'gamma_reg': 1.51}", 0.71341306, 0.7613284, 0.65034556, 0.94963413, 0.6732659, 0.9441536, 0.8378722, 0.95232594
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_01_23_41_34_seed_0_16186167, commit_bc6e92a92, erm, 13, sketch, 0, "{'gamma_reg': 1.3}", 0.68338, 0.7635952, 0.67401564, 0.94404626, 0.6802599, 0.9448564, 0.8042759, 0.9543055
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_21_17_seed_1_16186167, commit_bc6e92a92, erm, 7, sketch, 1, "{'gamma_reg': 1.3}", 0.6831255, 0.7246418, 0.60096085, 0.9442891, 0.62642723, 0.93923044, 0.72690254, 0.9277466
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_00_44_30_seed_2_16186167, commit_bc6e92a92, erm, 8, sketch, 2, "{'gamma_reg': 1.3}", 0.6831255, 0.7249714, 0.626541, 0.9445615, 0.6434015, 0.9408711, 0.70730466, 0.92675686
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_10_11_seed_3_16186167, commit_bc6e92a92, erm, 6, sketch, 3, "{'gamma_reg': 1.3}", 0.6775261, 0.7263689, 0.6291357, 0.943371, 0.6489217, 0.94240266, 0.7800967, 0.9209832
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_01_30_26_seed_4_16186167, commit_bc6e92a92, erm, 10, sketch, 4, "{'gamma_reg': 1.3}", 0.72053957, 0.7908844, 0.69270825, 0.9506539, 0.7180233, 0.9528735, 0.8371087, 0.9287364
22, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_01_16_seed_5_16186167, commit_bc6e92a92, erm, 15, sketch, 5, "{'gamma_reg': 1.3}", 0.66174597, 0.76492596, 0.6150134, 0.94011045, 0.6478013, 0.9325221, 0.7872232, 0.9577697
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_02_48_18_seed_0_16186171, commit_bc6e92a92, erm, 11, sketch, 0, "{'gamma_reg': 7.26}", 0.73733777, 0.74349797, 0.73563963, 0.9546789, 0.72967744, 0.95188046, 0.7574446, 0.9361597
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_03_34_02_seed_1_16186171, commit_bc6e92a92, erm, 7, sketch, 1, "{'gamma_reg': 7.26}", 0.73352, 0.7554878, 0.64152575, 0.9533216, 0.659963, 0.9557554, 0.770425, 0.92642695
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_05_06_seed_2_16186171, commit_bc6e92a92, erm, 10, sketch, 2, "{'gamma_reg': 7.26}", 0.71392214, 0.7365687, 0.66450655, 0.9502173, 0.67121375, 0.9527588, 0.776788, 0.9422633
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_46_56_seed_3_16186171, commit_bc6e92a92, erm, 10, sketch, 3, "{'gamma_reg': 7.26}", 0.65538305, 0.707917, 0.6009399, 0.9399308, 0.61351895, 0.9341374, 0.7564266, 0.9460574
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_30_05_seed_4_16186171, commit_bc6e92a92, erm, 7, sketch, 4, "{'gamma_reg': 7.26}", 0.5253245, 0.64268696, 0.42938054, 0.91708255, 0.37999347, 0.8862477, 0.5861542, 0.84229624
23, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_01_08_seed_5_16186171, commit_bc6e92a92, erm, 9, sketch, 5, "{'gamma_reg': 7.26}", 0.5663019, 0.7150402, 0.47943124, 0.9241582, 0.4512212, 0.9103623, 0.58640873, 0.8578027
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_04_11_46_seed_0_16186175, commit_bc6e92a92, erm, 13, sketch, 0, "{'gamma_reg': 1.87}", 0.78086025, 0.81684494, 0.7651769, 0.9613706, 0.7854748, 0.9629113, 0.78086025, 0.9592544
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_05_07_06_seed_1_16186175, commit_bc6e92a92, erm, 14, sketch, 1, "{'gamma_reg': 1.87}", 0.8091117, 0.8250429, 0.83525467, 0.9665354, 0.8199319, 0.97309166, 0.8091117, 0.93533486
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_06_08_24_seed_2_16186175, commit_bc6e92a92, erm, 17, sketch, 2, "{'gamma_reg': 1.87}", 0.7584627, 0.78600377, 0.7252157, 0.9576479, 0.7415698, 0.9588633, 0.7963858, 0.96238863
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_07_19_48_seed_3_16186175, commit_bc6e92a92, erm, 9, sketch, 3, "{'gamma_reg': 1.87}", 0.74217355, 0.7759212, 0.68283945, 0.95461345, 0.7039858, 0.95144814, 0.7602443, 0.93533486
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_00_12_seed_4_16186175, commit_bc6e92a92, erm, 12, sketch, 4, "{'gamma_reg': 1.87}", 0.72995675, 0.7541772, 0.7132684, 0.95251626, 0.72731996, 0.94738245, 0.80656654, 0.952161
24, mldg, mname_pathlist_te_sketch_erm_bc6e92a92_2024md_02md_02_08_51_27_seed_5_16186175, commit_bc6e92a92, erm, 7, sketch, 5, "{'gamma_reg': 1.87}", 0.6826164, 0.7875761, 0.6372012, 0.94410616, 0.66543, 0.9543317, 0.75006366, 0.93632466

